Tuning Multigrid Methods with Robust Optimization

Local Fourier analysis is a useful tool for predicting and analyzing the performance of many efficient algorithms for the solution of discretized PDEs, such as multigrid and domain decomposition methods. The crucial aspect of local Fourier analysis is that it can be used to minimize an estimate of the spectral radius of a stationary iteration, or the condition number of a preconditioned system, in terms of a symbol representation of the algorithm. In practice, this is a "minimax" problem, minimizing with respect to solver parameters the appropriate measure of work, which involves maximizing over the Fourier frequency. Often, several algorithmic parameters may be determined by local Fourier analysis in order to obtain efficient algorithms. Analytical solutions to minimax problems are rarely possible beyond simple problems; the status quo in local Fourier analysis involves grid sampling, which is prohibitively expensive in high dimensions. In this paper, we propose and explore optimization algorithms to solve these problems efficiently. Several examples, with known and unknown analytical solutions, are presented to show the effectiveness of these approaches.

==> BigDWJ2NH3-61.dat <==
    1 0.862825788751714229 
  270 0.862825788751714229 
  316 0.578803465396655947 
  385 0.470713917248507974 
  431 0.470713917248507974 
  714 0.470713917248507974 
  948 0.361267479681600057 
 1371 0.361267479681600057 
 1719 0.361267479681600057 
 1765 0.333838358965251214 
 2042 0.333333355687281563 
 2327 0.333333355687281563 
 3153 0.333333355687281563 
 3462 0.333333355687281563 
 3779 0.333333355687281563 
 5148 0.333333355687281563 
 5497 0.333333355687281563 
 6501 0.333333355687281563 
 7455 0.333333355687281563 
 7746 0.333333355687281563 
10000 0.333333355687281563 


==> BigDWJ2NH3-62.dat <==
    1 0.862825788751714229 
   40 0.812669708349325060 
   92 0.774968413149041191 
   96 0.713740526947951870 
  100 0.601969204182826623 
  208 0.601969204182826623 
  278 0.589313038017157065 
  336 0.580490631804066126 
  342 0.574866774885098075 
  460 0.551021771184159403 
  650 0.551021771184159403 
  908 0.551021771184159403 
 1026 0.530276418815808670 
 1250 0.527996059573679011 
 1292 0.527996059573679011 
 1834 0.516217022075792231 
 1866 0.503600829367552238 
 1898 0.496444391228079707 
 1914 0.451247314527978116 
 2200 0.436377680462935458 
 2286 0.359795064152982680 
 2402 0.357548173857858753 
 2534 0.357548173857858753 
 3078 0.335002050758517744 
 3118 0.333478773118207505 
 3178 0.333336724252882022 
 3316 0.333333499515528375 
10000 0.333333499515528375 


==> BigDWJ2NH3-63.dat <==
   16 0.862825788751714229 
   32 0.862825788751714229 
   48 0.862825788751714229 
   64 0.826096560277850500 
   80 0.808641975289845605 
   96 0.808641975289845605 
  112 0.808641975289845605 
  128 0.808641975289845605 
  144 0.808641975289845605 
  160 0.808641975289845605 
  176 0.807697596331544698 
  192 0.800230738095690008 
  208 0.792653620013932581 
  224 0.778508085627886426 
  240 0.759573472580318043 
  256 0.728154862033637218 
  272 0.672952476390088372 
  288 0.635702044710489855 
  304 0.635702044710489855 
  320 0.635702044710489855 
  336 0.635702044710489855 
  352 0.635702044710489855 
  368 0.635702044710489855 
  384 0.635702044710489855 
  400 0.632558498720657725 
  416 0.632558498720657725 
  432 0.632558498720657725 
  448 0.632558498720657725 
  464 0.632558498720657725 
  480 0.632558498720657725 
  496 0.632558498720657725 
  512 0.632558498720657725 
  528 0.632558498720657725 
  544 0.632558498720657725 
  560 0.632558498720657725 
  576 0.632558498720657725 
  592 0.632558498720657725 
  608 0.632558498720657725 
  624 0.564961305739406727 
  640 0.515740001170726270 
  656 0.515740001170726270 
  672 0.515740001170726270 
  688 0.515740001170726270 
  704 0.515740001170726270 
  720 0.515740001170726270 
  736 0.515740001170726270 
  752 0.493386259694065910 
  768 0.422978195445845417 
  784 0.417638921834954713 
  800 0.413036165579989900 
  816 0.406080777426578388 
  832 0.406080777426578388 
  848 0.406080777426578388 
  864 0.406080777426578388 
  880 0.406080777426578388 
  896 0.406080777426578388 
  912 0.405771408722441884 
  928 0.405771408722441884 
  944 0.405771408722441884 
  960 0.405771408722441884 
  976 0.405771408722441884 
  992 0.405750835672430976 
 1008 0.405750835672430976 
 1024 0.405750835672430976 
 1040 0.405750835672430976 
 1056 0.405750835672430976 
 1072 0.405750835672430976 
 1088 0.405750835672430976 
 1104 0.405750835672430976 
 1120 0.405750835672430976 
10000 0.405750835672430976 


==> DWJ2NH3-121.dat <==
    1 0.862825788751714229 
  270 0.862825788751714229 
  316 0.579018236723229274 
  385 0.470549419779313249 
  431 0.470549419779313249 
  714 0.470549419779313249 
  948 0.361273934742117664 
 1715 0.361273934742117664 
 1839 0.361273934742117664 
 2503 0.361273934742117664 
 2597 0.352253647784581181 
 2658 0.346990062396375532 
 3332 0.343799126560840662 
 3435 0.343347088253985855 
 4000 0.343347088253985855 


==> DWJ2NH3-122.dat <==
    1 0.862825788751714229 
   40 0.812669708349325060 
   92 0.774968413149041191 
   96 0.713740526947951870 
  100 0.601969204182826623 
  208 0.601969204182826623 
  278 0.589313038017157065 
  336 0.580490631804066126 
  342 0.574866774885098075 
  460 0.551021771184159403 
  650 0.551021771184159403 
  908 0.551021771184159403 
 1026 0.530276418815808670 
 1250 0.527996059573679011 
 1292 0.527996059573679011 
 1834 0.516217022075792231 
 1866 0.503600829367552238 
 1898 0.496444391228079707 
 1914 0.451247314527978116 
 2200 0.436377680462935458 
 2286 0.359795064152982680 
 2402 0.357548173857858753 
 2534 0.357548173857858753 
 3078 0.335002050758517744 
 3118 0.333478773118207505 
 3178 0.333336724252882022 
 3316 0.333333499515528375 
 4000 0.333333499515528375 


==> DWJ2NH3-123.dat <==
   16 0.862825788751714229 
   32 0.862825788751714229 
   48 0.862825788751714229 
   64 0.826105383410351335 
   80 0.808503222967713819 
   96 0.808503222967713819 
  112 0.808503222967713819 
  128 0.808503222967713819 
  144 0.808503222967713819 
  160 0.808503222967713819 
  176 0.807711076804887851 
  192 0.800244938765892977 
  208 0.792668576723846607 
  224 0.778382254247093952 
  240 0.759454738137677610 
  256 0.728046338481644018 
  272 0.672862779452898629 
  288 0.635621171497911086 
  304 0.635621171497911086 
  320 0.635621171497911086 
  336 0.635621171497911086 
  352 0.635621171497911086 
  368 0.635621171497911086 
  384 0.635621171497911086 
  400 0.635621171497911086 
  416 0.632454325220405233 
  432 0.632454325220405233 
  448 0.632454325220405233 
  464 0.632454325220405233 
  480 0.632454325220405233 
  496 0.632454325220405233 
  512 0.632454325220405233 
  528 0.632454325220405233 
  544 0.632454325220405233 
  560 0.632454325220405233 
  576 0.632454325220405233 
  592 0.632454325220405233 
  608 0.632454325220405233 
  624 0.632454325220405233 
  640 0.632454325220405233 
  656 0.626512938991526158 
  672 0.614034458206726530 
  688 0.603062783010906545 
  704 0.504169589641526805 
  720 0.504169589641526805 
  736 0.504169589641526805 
  752 0.504169589641526805 
  768 0.493416011889378336 
  784 0.453333709352961356 
  800 0.453333709352961356 
  816 0.453333709352961356 
  832 0.453333709352961356 
  848 0.453333709352961356 
  864 0.453333709352961356 
  880 0.453333709352961356 
  896 0.453333709352961356 
  912 0.453333709352961356 
  928 0.453333709352961356 
  944 0.453333709352961356 
  960 0.453333709352961356 
  976 0.453333709352961356 
  992 0.453333709352961356 
 1008 0.453333709352961356 
 1024 0.453333709352961356 
 1040 0.453333709352961356 
 1056 0.453333709352961356 
 1072 0.453333709352961356 
 1088 0.453333709352961356 
 1104 0.453333709352961356 
 1120 0.453333709352961356 
 1136 0.453333709352961356 
 1152 0.453333709352961356 
 1168 0.453076737322217260 
 1184 0.453076737322217260 
 1200 0.453076737322217260 
 1216 0.453076737322217260 
 1232 0.453076737322217260 
 1248 0.453076737322217260 
 1264 0.453076737322217260 
 1280 0.453076737322217260 
 1296 0.453076737322217260 
 1312 0.453076737322217260 
 1328 0.453076737322217260 
 4000 0.453076737322217260 


==> DWJ2NH3-61.dat <==
    1 0.862825788751714229 
  270 0.862825788751714229 
  316 0.578803465396655947 
  385 0.470713917248507974 
  431 0.470713917248507974 
  714 0.470713917248507974 
  948 0.361267479681600057 
 1371 0.361267479681600057 
 1719 0.361267479681600057 
 1765 0.333838358965251214 
 2042 0.333333355687281563 
 2327 0.333333355687281563 
 3153 0.333333355687281563 
 3462 0.333333355687281563 
 3779 0.333333355687281563 
 4000 0.333333355687281563 


==> DWJ2NH3-62.dat <==
    1 0.862825788751714229 
   40 0.812669708349325060 
   92 0.774968413149041191 
   96 0.713740526947951870 
  100 0.601969204182826623 
  208 0.601969204182826623 
  278 0.589313038017157065 
  336 0.580490631804066126 
  342 0.574866774885098075 
  460 0.551021771184159403 
  650 0.551021771184159403 
  908 0.551021771184159403 
 1026 0.530276418815808670 
 1250 0.527996059573679011 
 1292 0.527996059573679011 
 1834 0.516217022075792231 
 1866 0.503600829367552238 
 1898 0.496444391228079707 
 1914 0.451247314527978116 
 2200 0.436377680462935458 
 2286 0.359795064152982680 
 2402 0.357548173857858753 
 2534 0.357548173857858753 
 3078 0.335002050758517744 
 3118 0.333478773118207505 
 3178 0.333336724252882022 
 3316 0.333333499515528375 
 4000 0.333333499515528375 


==> DWJ2NH3-63.dat <==
   16 0.862825788751714229 
   32 0.862825788751714229 
   48 0.862825788751714229 
   64 0.826096560277850500 
   80 0.808641975289845605 
   96 0.808641975289845605 
  112 0.808641975289845605 
  128 0.808641975289845605 
  144 0.808641975289845605 
  160 0.808641975289845605 
  176 0.807697596331544698 
  192 0.800230738095690008 
  208 0.792653620013932581 
  224 0.778508085627886426 
  240 0.759573472580318043 
  256 0.728154862033637218 
  272 0.672952476390088372 
  288 0.635702044710489855 
  304 0.635702044710489855 
  320 0.635702044710489855 
  336 0.635702044710489855 
  352 0.635702044710489855 
  368 0.635702044710489855 
  384 0.635702044710489855 
  400 0.632558498720657725 
  416 0.632558498720657725 
  432 0.632558498720657725 
  448 0.632558498720657725 
  464 0.632558498720657725 
  480 0.632558498720657725 
  496 0.632558498720657725 
  512 0.632558498720657725 
  528 0.632558498720657725 
  544 0.632558498720657725 
  560 0.632558498720657725 
  576 0.632558498720657725 
  592 0.632558498720657725 
  608 0.632558498720657725 
  624 0.564961305739406727 
  640 0.515740001170726270 
  656 0.515740001170726270 
  672 0.515740001170726270 
  688 0.515740001170726270 
  704 0.515740001170726270 
  720 0.515740001170726270 
  736 0.515740001170726270 
  752 0.493386259694065910 
  768 0.422978195445845417 
  784 0.417638921834954713 
  800 0.413036165579989900 
  816 0.406080777426578388 
  832 0.406080777426578388 
  848 0.406080777426578388 
  864 0.406080777426578388 
  880 0.406080777426578388 
  896 0.406080777426578388 
  912 0.405771408722441884 
  928 0.405771408722441884 
  944 0.405771408722441884 
  960 0.405771408722441884 
  976 0.405771408722441884 
  992 0.405750835672430976 
 1008 0.405750835672430976 
 1024 0.405750835672430976 
 1040 0.405750835672430976 
 1056 0.405750835672430976 
 1072 0.405750835672430976 
 1088 0.405750835672430976 
 1104 0.405750835672430976 
 1120 0.405750835672430976 
 4000 0.405750835672430976 


==> DWJ2NH4-121.dat <==
    1 0.862420647333946966 
  270 0.862420647333946966 
  316 0.577829262809052446 
  385 0.469292434595829033 
  431 0.469292434595829033 
  714 0.469292434595829033 
  948 0.361000667967311339 
 1715 0.361000667967311339 
 1839 0.361000667967311339 
 2503 0.361000667967311339 
 2597 0.352610560878102997 
 2658 0.345260739720036292 
 3332 0.342650447984292228 
 3435 0.342198796302607466 
 4000 0.342198796302607466 


==> DWJ2NH4-122.dat <==
    1 0.862420647333946966 
   40 0.812125316519350271 
   92 0.774379956510611200 
   96 0.712275280848252534 
  100 0.600755500870595704 
  208 0.600755500870595704 
  278 0.588058191377502038 
  336 0.580538552713064204 
  342 0.574805412820184713 
  460 0.550962979800059371 
  650 0.550962979800059371 
  908 0.550962979800059371 
 1026 0.530075456533130929 
 1250 0.527794121682755746 
 1292 0.527794121682755746 
 1834 0.516010044748148600 
 1866 0.503581369002284007 
 1898 0.496228954557135726 
 1914 0.449690945052343083 
 2200 0.434849070376020108 
 2286 0.359176003908865060 
 2402 0.358331863197261624 
 2534 0.358331863197261624 
 3078 0.334717544058812710 
 3118 0.332975361700421080 
 3178 0.332975361700421080 
 3316 0.332975361700421080 
 4000 0.332975361700421080 


==> DWJ2NH4-123.dat <==
   23 0.862420647333946966 
   46 0.862420647333946966 
   69 0.862420647333946966 
   92 0.813737347575581027 
  115 0.813737347575581027 
  138 0.813737347575581027 
  161 0.813737347575581027 
  184 0.813737347575581027 
  207 0.813737347575581027 
  230 0.813737347575581027 
  253 0.813737347575581027 
  276 0.773027888031727728 
  299 0.728843913284926037 
  322 0.659634124387936449 
  345 0.567774346011572839 
  368 0.567774346011572839 
  391 0.567774346011572839 
  414 0.567774346011572839 
  437 0.567774346011572839 
  460 0.563688695960203878 
  483 0.563688695960203878 
  506 0.547539810244972003 
  529 0.529167715550904472 
  552 0.491837737150032261 
  575 0.440323656022671373 
  598 0.440323656022671373 
  621 0.440323656022671373 
  644 0.431171311700977056 
  667 0.431171311700977056 
  690 0.431171311700977056 
  713 0.431171311700977056 
  736 0.431171311700977056 
  759 0.431171311700977056 
  782 0.427637435713948300 
  805 0.417152293721062717 
  828 0.417152293721062717 
  851 0.417152293721062717 
  874 0.417152293721062717 
  897 0.417152293721062717 
  920 0.409532795854562814 
  943 0.409532795854562814 
  966 0.409532795854562814 
  989 0.409532795854562814 
 1012 0.409532795854562814 
 1035 0.409532795854562814 
 1058 0.409532795854562814 
 1081 0.409532795854562814 
 1104 0.409532795854562814 
 1127 0.409532795854562814 
 1150 0.409532795854562814 
 1173 0.409532795854562814 
 1196 0.409532795854562814 
 1219 0.409532795854562814 
 1242 0.409532795854562814 
 4000 0.409532795854562814 


==> DWJ2NH4-61.dat <==
    1 0.862420647333946966 
  270 0.862420647333946966 
  316 0.577613969048883402 
  385 0.469456791550764641 
  431 0.469456791550764641 
  714 0.469456791550764641 
  948 0.360994210145119121 
 1371 0.360994210145119121 
 1719 0.360994210145119121 
 1765 0.332795491855923387 
 2042 0.332795491855923387 
 2327 0.332795491855923387 
 3153 0.332795491855923387 
 3462 0.332795491855923387 
 3779 0.332795491855923387 
 4000 0.332795491855923387 


==> DWJ2NH4-62.dat <==
    1 0.862420647333946966 
   40 0.812125316519350271 
   92 0.774379956510611200 
   96 0.712275280848252534 
  100 0.600755500870595704 
  208 0.600755500870595704 
  278 0.588058191377502038 
  336 0.580538552713064204 
  342 0.574805412820184713 
  460 0.550962979800059371 
  650 0.550962979800059371 
  908 0.550962979800059371 
 1026 0.530075456533130929 
 1250 0.527794121682755746 
 1292 0.527794121682755746 
 1834 0.516010044748148600 
 1866 0.503581369002284007 
 1898 0.496228954557135726 
 1914 0.449690945052343083 
 2200 0.434849070376020108 
 2286 0.359176003908865060 
 2402 0.358331863197261624 
 2534 0.358331863197261624 
 3078 0.334717544058812710 
 3118 0.332975361700421080 
 3178 0.332975361700421080 
 3316 0.332975361700421080 
 4000 0.332975361700421080 


==> DWJ2NH4-63.dat <==
   23 0.862420647333946966 
   46 0.862420647333946966 
   69 0.862420647333946966 
   92 0.813769215399058776 
  115 0.813769215399058776 
  138 0.813769215399058776 
  161 0.813769215399058776 
  184 0.813769215399058776 
  207 0.813769215399058776 
  230 0.813769215399058776 
  253 0.813769215399058776 
  276 0.772046969002754047 
  299 0.727830085945056382 
  322 0.658666544480053240 
  345 0.557887869424582128 
  368 0.557887869424582128 
  391 0.557887869424582128 
  414 0.557887869424582128 
  437 0.557887869424582128 
  460 0.557887869424582128 
  483 0.557887869424582128 
  506 0.548880793743231399 
  529 0.524318181192659716 
  552 0.476556897171314553 
  575 0.426532286041637676 
  598 0.426532286041637676 
  621 0.426532286041637676 
  644 0.422175613229079594 
  667 0.417520113736779663 
  690 0.417048296782021433 
  713 0.417048296782021433 
  736 0.417048296782021433 
  759 0.417048296782021433 
  782 0.417048296782021433 
  805 0.417048296782021433 
  828 0.417048296782021433 
  851 0.413773327991566298 
  874 0.413296178158736260 
  897 0.413296178158736260 
  920 0.413296178158736260 
  943 0.413296178158736260 
  966 0.413296178158736260 
  989 0.413296178158736260 
 1012 0.413296178158736260 
 1035 0.413296178158736260 
 1058 0.413296178158736260 
 1081 0.413296178158736260 
 1104 0.413296178158736260 
 1127 0.413296178158736260 
 1150 0.413296178158736260 
 1173 0.413296178158736260 
 1196 0.413296178158736260 
 1219 0.413296178158736260 
 1242 0.413296178158736260 
 1265 0.413296178158736260 
 1288 0.413296178158736260 
 1311 0.413296178158736260 
 1334 0.413296178158736260 
 1357 0.413296178158736260 
 1380 0.413296178158736260 
 1403 0.413296178158736260 
 1426 0.413296178158736260 
 1449 0.413296178158736260 
 1472 0.413296178158736260 
 1495 0.413296178158736260 
 1518 0.413296178158736260 
 1541 0.413296178158736260 
 1564 0.413296178158736260 
 1587 0.413296178158736260 
 1610 0.413296178158736260 
 1633 0.413296178158736260 
 1656 0.413296178158736260 
 1679 0.413296178158736260 
 1702 0.413296178158736260 
 1725 0.413296178158736260 
 1748 0.413296178158736260 
 1771 0.413296178158736260 
 1794 0.413296178158736260 
 1817 0.413296178158736260 
 1840 0.413296178158736260 
 1863 0.413296178158736260 
 1886 0.413296178158736260 
 1909 0.413296178158736260 
 1932 0.413296178158736260 
 1955 0.413296178158736260 
 1978 0.413296178158736260 
 2001 0.413296178158736260 
 2024 0.413296178158736260 
 2047 0.413296178158736260 
 2070 0.413296178158736260 
 2093 0.413296178158736260 
 2116 0.413296178158736260 
 2139 0.413296178158736260 
 2162 0.413296178158736260 
 2185 0.413296178158736260 
 2208 0.413296178158736260 
 2231 0.413296178158736260 
 2254 0.413296178158736260 
 2277 0.413296178158736260 
 2300 0.413296178158736260 
 2323 0.413296178158736260 
 2346 0.413296178158736260 
 2369 0.413296178158736260 
 2392 0.413296178158736260 
 2415 0.413296178158736260 
 2438 0.413296178158736260 
 2461 0.413296178158736260 
 2484 0.413296178158736260 
 2507 0.413296178158736260 
 2530 0.413296178158736260 
 2553 0.413296178158736260 
 2576 0.413296178158736260 
 2599 0.413296178158736260 
 2622 0.413296178158736260 
 2645 0.413296178158736260 
 2668 0.413296178158736260 
 2691 0.413296178158736260 
 2714 0.413296178158736260 
 2737 0.413296178158736260 
 2760 0.413296178158736260 
 2783 0.413296178158736260 
 2806 0.413296178158736260 
 2829 0.413296178158736260 
 2852 0.413296178158736260 
 2875 0.413296178158736260 
 2898 0.413296178158736260 
 2921 0.413296178158736260 
 2944 0.413296178158736260 
 2967 0.413296178158736260 
 2990 0.413296178158736260 
 3013 0.413296178158736260 
 3036 0.413296178158736260 
 3059 0.413296178158736260 
 3082 0.413296178158736260 
 3105 0.413296178158736260 
 3128 0.413296178158736260 
 4000 0.413296178158736260 


==> DWJ2NH8-61.dat <==
    1 0.862825788751714229 
  270 0.862825788751714229 
  316 0.578803465396655947 
  385 0.470713917248507974 
  431 0.470713917248507974 
  714 0.470713917248507974 
  948 0.361267479681600057 
 1371 0.361267479681600057 
 1719 0.361267479681600057 
 1765 0.333838358965251214 
 2042 0.333333355687281563 
 2327 0.333333355687281563 
 3153 0.333333355687281563 
 3462 0.333333355687281563 
 3779 0.333333355687281563 
 4000 0.333333355687281563 


==> DWJ2NH8-62.dat <==
    1 0.862825788751714229 
   40 0.812669708349325060 
   92 0.774968413149041191 
   96 0.713740526947951870 
  100 0.601969204182826623 
  208 0.601969204182826623 
  278 0.589313038017157065 
  336 0.580490631804066126 
  342 0.574866774885098075 
  460 0.551021771184159403 
  650 0.551021771184159403 
  908 0.551021771184159403 
 1026 0.530276418815808670 
 1250 0.527996059573679011 
 1292 0.527996059573679011 
 1834 0.516217022075792231 
 1866 0.503600829367552238 
 1898 0.496444391228079707 
 1914 0.451247314527978116 
 2200 0.436377680462935458 
 2286 0.359795064152982680 
 2402 0.357548173857858753 
 2534 0.357548173857858753 
 3078 0.335002050758517744 
 3118 0.333478773118207505 
 3178 0.333336724252882022 
 3316 0.333333499515528375 
 4000 0.333333499515528375 


==> DWJ2NH8-63.dat <==
   71 0.862825788751714229 
  142 0.862825788751714229 
  213 0.862825788751714229 
  284 0.823951299699033579 
  355 0.823951299699033579 
  426 0.823951299699033579 
  497 0.823951299699033579 
  568 0.814662980309838414 
  639 0.808815974603140697 
  710 0.808815974603140697 
  781 0.803461756099685287 
  852 0.798209862627323297 
  923 0.788306678122788429 
  994 0.770604897311864212 
 1065 0.710518168249878235 
 1136 0.668518021929117578 
 1207 0.668518021929117578 
 1278 0.637845583039508668 
 1349 0.625192645453682583 
 1420 0.625192645453682583 
 1491 0.625192645453682583 
 1562 0.625192645453682583 
 1633 0.625192645453682583 
 1704 0.625177469921077922 
 1775 0.617648724529052062 
 1846 0.602814582060511306 
 1917 0.574009369340973130 
 1988 0.574009369340973130 
 2059 0.547677569253554819 
 2130 0.509410061608353448 
 2201 0.424748238602423445 
 2272 0.424748238602423445 
 2343 0.424748238602423445 
 2414 0.424748238602423445 
 2485 0.424748238602423445 
 2556 0.406347824141342295 
 2627 0.406347824141342295 
 2698 0.406347824141342295 
 2769 0.399629805300205254 
 2840 0.382923905683206112 
 2911 0.371543000754673780 
 2982 0.345952833207555599 
 3053 0.345952833207555599 
 3124 0.345952833207555599 
 3195 0.345952833207555599 
 3266 0.345952833207555599 
 3337 0.345952833207555599 
 3408 0.345952833207555599 
 3479 0.345952833207555599 
 3550 0.345952833207555599 
 3621 0.345952833207555599 
 3692 0.345952833207555599 
 3763 0.345952833207555599 
 3834 0.345952833207555599 
 3905 0.345952833207555599 
 3976 0.345952833207555599 
 4000 0.345952833207555599 


==> DWJ2NH9-61.dat <==
    1 0.862825788751714229 
  270 0.862825788751714229 
  316 0.578803465396655947 
  385 0.470713917248507974 
  431 0.470713917248507974 
  714 0.470713917248507974 
  948 0.361267479681600057 
 1371 0.361267479681600057 
 1719 0.361267479681600057 
 1765 0.333838358965251214 
 2042 0.333333355687281563 
 2327 0.333333355687281563 
 3153 0.333333355687281563 
 3462 0.333333355687281563 
 3779 0.333333355687281563 
 4000 0.333333355687281563 


==> DWJ2NH9-62.dat <==
    1 0.862825788751714229 
   40 0.812669708349325060 
   92 0.774968413149041191 
   96 0.713740526947951870 
  100 0.601969204182826623 
  208 0.601969204182826623 
  278 0.589313038017157065 
  336 0.580490631804066126 
  342 0.574866774885098075 
  460 0.551021771184159403 
  650 0.551021771184159403 
  908 0.551021771184159403 
 1026 0.530276418815808670 
 1250 0.527996059573679011 
 1292 0.527996059573679011 
 1834 0.516217022075792231 
 1866 0.503600829367552238 
 1898 0.496444391228079707 
 1914 0.451247314527978116 
 2200 0.436377680462935458 
 2286 0.359795064152982680 
 2402 0.357548173857858753 
 2534 0.357548173857858753 
 3078 0.335002050758517744 
 3118 0.333478773118207505 
 3178 0.333336724252882022 
 3316 0.333333499515528375 
 4000 0.333333499515528375 


==> DWJ2NH9-63.dat <==
   88 0.862825788751714229 
  176 0.862825788751714229 
  264 0.862825788751714229 
  352 0.826096560277850500 
  440 0.808641975289845605 
  528 0.808641975289845605 
  616 0.808641975289845605 
  704 0.808641975289845605 
  792 0.808641975289845605 
  880 0.808641975289845605 
  968 0.807697596331544698 
 1056 0.800230738095690008 
 1144 0.792653620013932581 
 1232 0.778508085627886426 
 1320 0.759573472580318043 
 1408 0.728154862033637218 
 1496 0.672952476390088372 
 1584 0.635702044710489855 
 1672 0.635702044710489855 
 1760 0.635702044710489855 
 1848 0.635702044710489855 
 1936 0.629292020729265933 
 2024 0.626240850944064675 
 2112 0.626240850944064675 
 2200 0.626240850944064675 
 2288 0.626240850944064675 
 2376 0.626240850944064675 
 2464 0.626240850944064675 
 2552 0.626240850944064675 
 2640 0.625168603349090080 
 2728 0.623289306300253254 
 2816 0.619537459635652321 
 2904 0.612060643254027426 
 2992 0.597213624044506286 
 3080 0.595060308000777249 
 3168 0.562704046697341420 
 3256 0.533115410951199076 
 3344 0.481950710141869465 
 3432 0.446947391726867760 
 3520 0.446947391726867760 
 3608 0.428306628075647344 
 3696 0.422891299108777152 
 3784 0.409137678663808568 
 3872 0.405906654161310554 
 3960 0.405422441494780128 
 4000 0.405422441494780128 


==> DWJNH3-121.dat <==
    1 1.644008418478129840 
  131 1.644008418478129840 
  221 1.644008418478129840 
  281 1.644008418478129840 
  311 1.644008418478129840 
  326 1.644008418478129840 
  356 1.644008418478129840 
  371 1.644008418478129840 
  386 1.644008418478129840 
  401 1.644008418478129840 
  431 1.644008418478129840 
  446 1.644008418478129840 
  476 1.644008418478129840 
  491 1.644008418478129840 
  506 1.644008418478129840 
  536 1.644008418478129840 
  596 1.644008418478129840 
  641 1.644008418478129840 
  701 1.644008418478129840 
 1550 1.333961855927292550 
 1626 0.806214987504924707 
 1778 0.806214987504924707 
 1870 0.806214987504924707 
 1916 0.806214987504924707 
 1962 0.806214987504924707 
 2031 0.806214987504924707 
 2169 0.806214987504924707 
 4000 0.806214987504924707 


==> DWJNH3-122.dat <==
    1 1.644008418478129840 
   40 1.644008418478129840 
   56 1.644008418478129840 
   70 1.644008418478129840 
   86 1.644008418478129840 
   88 1.644008418478129840 
   96 1.644008418478129840 
  112 1.644008418478129840 
  114 1.644008418478129840 
  162 1.644008418478129840 
  176 1.644008418478129840 
  190 1.644008418478129840 
  208 1.644008418478129840 
  504 1.644008418478129840 
  518 1.644008418478129840 
  542 1.121422166834743717 
  558 0.792936143694237705 
  566 0.792936143694237705 
  594 0.689288324041232081 
  634 0.689288324041232081 
  702 0.643562737086010528 
  830 0.630436692836828128 
 1010 0.627225474548295692 
 1240 0.627225474548295692 
 1254 0.618187709304698241 
 1300 0.618041553434816704 
 1410 0.617978944315198842 
 1530 0.617977675560626549 
 1782 0.617977670898506082 
 2044 0.617977668522179946 
 2186 0.617977666176828033 
 2336 0.617977631994051535 
 2494 0.617977600730538201 
 2660 0.617977570098779072 
 2834 0.617977540582498874 
 3016 0.617977512448475430 
 3614 0.617977512448475430 
 3916 0.617977512448475430 
 4000 0.617977512448475430 


==> DWJNH3-123.dat <==
   16 1.644008418478129840 
   32 0.958090937278981314 
   48 0.953087593817906753 
   64 0.948063437469608083 
   80 0.937952164477278361 
   96 0.917474064346532114 
  112 0.875464989291525719 
  128 0.875464989291525719 
  144 0.831990884360671257 
  160 0.831990884360671257 
  176 0.831990884360671257 
  192 0.831990884360671257 
  208 0.831990884360671257 
  224 0.831990884360671257 
  240 0.831990884360671257 
  256 0.824239594611894444 
  272 0.760773232109735909 
  288 0.760773232109735909 
  304 0.760773232109735909 
  320 0.760773232109735909 
  336 0.760773232109735909 
  352 0.760773232109735909 
  368 0.760773232109735909 
  384 0.760773232109735909 
  400 0.760773232109735909 
  416 0.729812527308879799 
  432 0.729812527308879799 
  448 0.729812527308879799 
  464 0.729812527308879799 
  480 0.729812527308879799 
  496 0.729812527308879799 
  512 0.726902096987670499 
  528 0.721202673658432380 
  544 0.715338789974877209 
  560 0.715338789974877209 
  576 0.708067079502302188 
  592 0.700024865242303784 
  608 0.694082595937127067 
  624 0.687178387538721180 
  640 0.686595898921594783 
  656 0.679888280642070297 
  672 0.671958701002107972 
  688 0.659190073236740726 
  704 0.649352523838109152 
  720 0.641861975758370118 
  736 0.632214272752043671 
  752 0.632214272752043671 
  768 0.632214272752043671 
  784 0.632214272752043671 
  800 0.628135958060982991 
  816 0.628135958060982991 
  832 0.628135958060982991 
  848 0.628135958060982991 
  864 0.628135958060982991 
  880 0.628135958060982991 
  896 0.628135958060982991 
  912 0.628135958060982991 
  928 0.628135958060982991 
  944 0.628135958060982991 
  960 0.628135958060982991 
  976 0.628135958060982991 
  992 0.628135958060982991 
 1008 0.628135958060982991 
 1024 0.628135958060982991 
 1040 0.628135958060982991 
 1056 0.628135958060982991 
 1072 0.628135958060982991 
 1088 0.628135958060982991 
 1104 0.628135958060982991 
 1120 0.628135958060982991 
 1136 0.628135958060982991 
 1152 0.628135958060982991 
 1168 0.628135958060982991 
 1184 0.628135958060982991 
 1200 0.628135958060982991 
 1216 0.628135958060982991 
 1232 0.628135958060982991 
 1248 0.628135958060982991 
 1264 0.628135958060982991 
 1280 0.628135958060982991 
 1296 0.628135958060982991 
 1312 0.628135958060982991 
 1328 0.628135958060982991 
 1344 0.628135958060982991 
 1360 0.628135958060982991 
 1376 0.628135958060982991 
 1392 0.628135958060982991 
 1408 0.628135958060982991 
 1424 0.628135958060982991 
 1440 0.628135958060982991 
 1456 0.628135958060982991 
 1472 0.628135958060982991 
 1488 0.628135958060982991 
 1504 0.628135958060982991 
 1520 0.628135958060982991 
 1536 0.628135958060982991 
 1552 0.628135958060982991 
 1568 0.628135958060982991 
 1584 0.628135958060982991 
 1600 0.628135958060982991 
 1616 0.628135958060982991 
 1632 0.628135958060982991 
 1648 0.628135958060982991 
 1664 0.628135958060982991 
 1680 0.628135958060982991 
 1696 0.628135958060982991 
 1712 0.628135958060982991 
 1728 0.628135958060982991 
 1744 0.628135958060982991 
 1760 0.628135958060982991 
 1776 0.628135958060982991 
 1792 0.628135958060982991 
 1808 0.628135958060982991 
 1824 0.628135958060982991 
 1840 0.628135958060982991 
 1856 0.628135958060982991 
 1872 0.628135958060982991 
 4000 0.628135958060982991 


==> DWJNH3-61.dat <==
    1 1.644008418478129840 
  131 1.644008418478129840 
  221 1.644008418478129840 
  281 1.644008418478129840 
  311 1.644008418478129840 
  326 1.644008418478129840 
  356 1.644008418478129840 
  371 1.644008418478129840 
  386 1.644008418478129840 
  401 1.644008418478129840 
  431 1.644008418478129840 
  446 1.644008418478129840 
  461 1.644008418478129840 
  476 1.644008418478129840 
  506 1.644008418478129840 
  551 1.644008418478129840 
  641 1.644008418478129840 
  686 1.644008418478129840 
  746 1.644008418478129840 
  791 1.644008418478129840 
 1555 1.522642182807449229 
 1623 1.244296518433978926 
 1661 1.244296518433978926 
 2806 0.973716961042189189 
 2852 0.973716961042189189 
 2983 0.973716961042189189 
 3170 0.973716961042189189 
 3223 0.973716961042189189 
 4668 0.618109189810751802 


==> DWJNH3-62.dat <==
    1 1.644008418478129840 
   40 1.644008418478129840 
   56 1.644008418478129840 
   70 1.644008418478129840 
   86 1.644008418478129840 
   88 1.644008418478129840 
   96 1.644008418478129840 
  112 1.644008418478129840 
  114 1.644008418478129840 
  162 1.644008418478129840 
  176 1.644008418478129840 
  190 1.644008418478129840 
  208 1.644008418478129840 
  504 1.644008418478129840 
  518 1.644008418478129840 
  542 1.121422166834743717 
  558 0.792936143694237705 
  566 0.792936143694237705 
  594 0.689288324041232081 
  634 0.689288324041232081 
  702 0.643562737086010528 
  830 0.630436692836828128 
 1010 0.627225474548295692 
 1240 0.627225474548295692 
 1254 0.618187709304698241 
 1300 0.618041553434816704 
 1410 0.617978944315198842 
 1530 0.617977675560626549 
 1782 0.617977670898506082 
 2044 0.617977668522179946 
 2186 0.617977666176828033 
 2336 0.617977631994051535 
 2494 0.617977600730538201 
 2660 0.617977570098779072 
 2834 0.617977540582498874 
 3016 0.617977512448475430 
 3614 0.617977512448475430 
 3916 0.617977512448475430 
 4000 0.617977512448475430 


==> DWJNH3-63.dat <==
   16 1.644008418478129840 
   32 0.958126782635172480 
   48 0.953125556203037627 
   64 0.948103581313636701 
   80 0.937996867539944379 
   96 0.917528692647376798 
  112 0.875542876217808130 
  128 0.875542876217808130 
  144 0.832096943094861707 
  160 0.832096943094861707 
  176 0.832096943094861707 
  192 0.832096943094861707 
  208 0.832096943094861707 
  224 0.832096943094861707 
  240 0.832096943094861707 
  256 0.824371413194056601 
  272 0.760983643617844208 
  288 0.760983643617844208 
  304 0.760983643617844208 
  320 0.760983643617844208 
  336 0.760983643617844208 
  352 0.760983643617844208 
  368 0.760983643617844208 
  384 0.760983643617844208 
  400 0.760983643617844208 
  416 0.730696909421738483 
  432 0.730696909421738483 
  448 0.730696909421738483 
  464 0.730696909421738483 
  480 0.730696909421738483 
  496 0.730696909421738483 
  512 0.726881728601395105 
  528 0.721190870143718521 
  544 0.715336143414951664 
  560 0.715336143414951664 
  576 0.707959135683023710 
  592 0.700804489532859565 
  608 0.694616485574281017 
  624 0.687683598011536779 
  640 0.685753762982512893 
  656 0.679395093756398394 
  672 0.671325181651716507 
  688 0.661024388379928385 
  704 0.653462738507305629 
  720 0.653462738507305629 
  736 0.653462738507305629 
  752 0.645917506904001071 
  768 0.645917506904001071 
  784 0.645917506904001071 
  800 0.645917506904001071 
  816 0.645917506904001071 
  832 0.645917506904001071 
  848 0.645917506904001071 
  864 0.633100150994859057 
  880 0.633100150994859057 
  896 0.633100150994859057 
  912 0.633100150994859057 
  928 0.633100150994859057 
  944 0.633100150994859057 
  960 0.633100150994859057 
  976 0.633100150994859057 
  992 0.633100150994859057 
 1008 0.633100150994859057 
 1024 0.633100150994859057 
 1040 0.633100150994859057 
 1056 0.633100150994859057 
 1072 0.633100150994859057 
 1088 0.633100150994859057 
 1104 0.633100150994859057 
 1120 0.633100150994859057 
 1136 0.633100150994859057 
 1152 0.633100150994859057 
 1168 0.633100150994859057 
 1184 0.633100150994859057 
 1200 0.633100150994859057 
 1216 0.633100150994859057 
 1232 0.633100150994859057 
 1248 0.633100150994859057 
 1264 0.633100150994859057 
 1280 0.633100150994859057 
 1296 0.633100150994859057 
 1312 0.633100150994859057 
 1328 0.633100150994859057 
 1344 0.633100150994859057 
 1360 0.633100150994859057 
 1376 0.633100150994859057 
 1392 0.633100150994859057 
 1408 0.633100150994859057 
 1424 0.633100150994859057 
 1440 0.633100150994859057 
 4000 0.633100150994859057 


==> DWJNH4-121.dat <==
    1 1.640095795590162053 
  131 1.640095795590162053 
  221 1.640095795590162053 
  281 1.640095795590162053 
  311 1.640095795590162053 
  326 1.640095795590162053 
  356 1.640095795590162053 
  371 1.640095795590162053 
  386 1.640095795590162053 
  401 1.640095795590162053 
  431 1.640095795590162053 
  446 1.640095795590162053 
  476 1.640095795590162053 
  491 1.640095795590162053 
  506 1.640095795590162053 
  536 1.640095795590162053 
  596 1.640095795590162053 
  641 1.640095795590162053 
  701 1.640095795590162053 
 1550 1.332324842941752241 
 1626 0.804465520064939654 
 1778 0.804465520064939654 
 1870 0.804465520064939654 
 1916 0.804465520064939654 
 1962 0.804465520064939654 
 2031 0.804465520064939654 
 2169 0.804465520064939654 
 4000 0.804465520064939654 


==> DWJNH4-122.dat <==
    1 1.640095795590162053 
   40 1.640095795590162053 
   56 1.640095795590162053 
   70 1.640095795590162053 
   86 1.640095795590162053 
   88 1.640095795590162053 
   96 1.640095795590162053 
  112 1.640095795590162053 
  114 1.640095795590162053 
  162 1.640095795590162053 
  176 1.640095795590162053 
  190 1.640095795590162053 
  208 1.640095795590162053 
  504 1.640095795590162053 
  518 1.640095795590162053 
  542 1.120756093068479231 
  558 0.792271219815520178 
  566 0.792271219815520178 
  594 0.688290566072126353 
  634 0.688290566072126353 
  702 0.642418145018600173 
  830 0.630348408939330973 
 1010 0.627137364529899322 
 1240 0.627137364529899322 
 1254 0.616999522596340055 
 1300 0.616999522596340055 
 1410 0.616999522596340055 
 1530 0.616999522596340055 
 1782 0.616999522596340055 
 2044 0.616999522596340055 
 2186 0.616999522596340055 
 2336 0.616999522596340055 
 2494 0.616999522596340055 
 2660 0.616999522596340055 
 2834 0.616999522596340055 
 3016 0.616999522596340055 
 3614 0.616999522596340055 
 3916 0.616999522596340055 
 4000 0.616999522596340055 


==> DWJNH4-123.dat <==
   23 1.640095795590162053 
   46 0.896360529524161342 
   69 0.883625552233638922 
   92 0.870589734742740373 
  115 0.870589734742740373 
  138 0.870589734742740373 
  161 0.870589734742740373 
  184 0.870589734742740373 
  207 0.870298059898607090 
  230 0.842894581083239336 
  253 0.813126605282766368 
  276 0.745157448668520850 
  299 0.745157448668520850 
  322 0.745157448668520850 
  345 0.745157448668520850 
  368 0.745157448668520850 
  391 0.736245128698095552 
  414 0.736245128698095552 
  437 0.681776192201406173 
  460 0.681776192201406173 
  483 0.681776192201406173 
  506 0.681776192201406173 
  529 0.681776192201406173 
  552 0.681776192201406173 
  575 0.681776192201406173 
  598 0.681776192201406173 
  621 0.668082686575581342 
  644 0.668082686575581342 
  667 0.668082686575581342 
  690 0.637731951855535106 
  713 0.637731951855535106 
  736 0.637731951855535106 
  759 0.637731951855535106 
  782 0.623540318818451733 
  805 0.623540318818451733 
  828 0.623540318818451733 
  851 0.623540318818451733 
  874 0.623540318818451733 
  897 0.623540318818451733 
  920 0.623540318818451733 
  943 0.623540318818451733 
  966 0.623540318818451733 
  989 0.623540318818451733 
 1012 0.623540318818451733 
 1035 0.623540318818451733 
 1058 0.623540318818451733 
 1081 0.623540318818451733 
 1104 0.623540318818451733 
 1127 0.623540318818451733 
 1150 0.623540318818451733 
 1173 0.623540318818451733 
 1196 0.623540318818451733 
 1219 0.623540318818451733 
 1242 0.623540318818451733 
 1265 0.623540318818451733 
 1288 0.623540318818451733 
 1311 0.623540318818451733 
 1334 0.623540318818451733 
 1357 0.623540318818451733 
 1380 0.623540318818451733 
 1403 0.623540318818451733 
 1426 0.623540318818451733 
 1449 0.623540318818451733 
 1472 0.623540318818451733 
 1495 0.623540318818451733 
 1518 0.623540318818451733 
 1541 0.623540318818451733 
 1564 0.623540318818451733 
 1587 0.623540318818451733 
 1610 0.623540318818451733 
 1633 0.623540318818451733 
 1656 0.623540318818451733 
 1679 0.623540318818451733 
 1702 0.623540318818451733 
 1725 0.623540318818451733 
 1748 0.623540318818451733 
 1771 0.623540318818451733 
 1794 0.623540318818451733 
 1817 0.623540318818451733 
 1840 0.623540318818451733 
 1863 0.623540318818451733 
 1886 0.623540318818451733 
 1909 0.623540318818451733 
 1932 0.623540318818451733 
 1955 0.623540318818451733 
 1978 0.623540318818451733 
 2001 0.623540318818451733 
 2024 0.623540318818451733 
 2047 0.623540318818451733 
 2070 0.623540318818451733 
 2093 0.623540318818451733 
 2116 0.623540318818451733 
 2139 0.623540318818451733 
 2162 0.623540318818451733 
 2185 0.623540318818451733 
 2208 0.623540318818451733 
 2231 0.623540318818451733 
 2254 0.623540318818451733 
 2277 0.623540318818451733 
 2300 0.623540318818451733 
 2323 0.623540318818451733 
 2346 0.623540318818451733 
 2369 0.623540318818451733 
 2392 0.623540318818451733 
 2415 0.623540318818451733 
 2438 0.623540318818451733 
 2461 0.623540318818451733 
 2484 0.623540318818451733 
 2507 0.623540318818451733 
 2530 0.623540318818451733 
 2553 0.623540318818451733 
 2576 0.623540318818451733 
 2599 0.623540318818451733 
 2622 0.623540318818451733 
 2645 0.623540318818451733 
 2668 0.623540318818451733 
 2691 0.623540318818451733 
 2714 0.623540318818451733 
 2737 0.623540318818451733 
 2760 0.623540318818451733 
 2783 0.623540318818451733 
 2806 0.623540318818451733 
 2829 0.623540318818451733 
 2852 0.623540318818451733 
 2875 0.623540318818451733 
 2898 0.623540318818451733 
 2921 0.623540318818451733 
 2944 0.623540318818451733 
 2967 0.623540318818451733 
 2990 0.623540318818451733 
 3013 0.623540318818451733 
 3036 0.623540318818451733 
 3059 0.623540318818451733 
 3082 0.623540318818451733 
 3105 0.623540318818451733 
 3128 0.623540318818451733 
 3151 0.623540318818451733 
 3174 0.623540318818451733 
 4000 0.623540318818451733 


==> DWJNH4-61.dat <==
    1 1.640095795590162053 
  131 1.640095795590162053 
  221 1.640095795590162053 
  281 1.640095795590162053 
  311 1.640095795590162053 
  326 1.640095795590162053 
  356 1.640095795590162053 
  371 1.640095795590162053 
  386 1.640095795590162053 
  401 1.640095795590162053 
  431 1.640095795590162053 
  446 1.640095795590162053 
  461 1.640095795590162053 
  476 1.640095795590162053 
  506 1.640095795590162053 
  551 1.640095795590162053 
  641 1.640095795590162053 
  686 1.640095795590162053 
  746 1.640095795590162053 
  791 1.640095795590162053 
 1555 1.519831338643745200 
 1623 1.241195172983934558 
 1661 1.241195172983934558 
 2806 0.970898112151860504 
 2852 0.970898112151860504 
 2983 0.970898112151860504 
 3170 0.970898112151860504 
 3223 0.970898112151860504 
 4668 0.618021573415415082 


==> DWJNH4-62.dat <==
    1 1.640095795590162053 
   40 1.640095795590162053 
   56 1.640095795590162053 
   70 1.640095795590162053 
   86 1.640095795590162053 
   88 1.640095795590162053 
   96 1.640095795590162053 
  112 1.640095795590162053 
  114 1.640095795590162053 
  162 1.640095795590162053 
  176 1.640095795590162053 
  190 1.640095795590162053 
  208 1.640095795590162053 
  504 1.640095795590162053 
  518 1.640095795590162053 
  542 1.120756093068479231 
  558 0.792271219815520178 
  566 0.792271219815520178 
  594 0.688290566072126353 
  634 0.688290566072126353 
  702 0.642418145018600173 
  830 0.630348408939330973 
 1010 0.627137364529899322 
 1240 0.627137364529899322 
 1254 0.616999522596340055 
 1300 0.616999522596340055 
 1410 0.616999522596340055 
 1530 0.616999522596340055 
 1782 0.616999522596340055 
 2044 0.616999522596340055 
 2186 0.616999522596340055 
 2336 0.616999522596340055 
 2494 0.616999522596340055 
 2660 0.616999522596340055 
 2834 0.616999522596340055 
 3016 0.616999522596340055 
 3614 0.616999522596340055 
 3916 0.616999522596340055 
 4000 0.616999522596340055 


==> DWJNH4-63.dat <==
   23 1.640095795590162053 
   46 0.896248599570985793 
   69 0.883542228229376225 
   92 0.870535826467606744 
  115 0.870535826467606744 
  138 0.870535826467606744 
  161 0.870535826467606744 
  184 0.870535826467606744 
  207 0.870007983201508295 
  230 0.842183260897881314 
  253 0.811931443603206127 
  276 0.742754868822746994 
  299 0.742754868822746994 
  322 0.742754868822746994 
  345 0.742754868822746994 
  368 0.742754868822746994 
  391 0.735168655682177707 
  414 0.735168655682177707 
  437 0.682481858842213462 
  460 0.682481858842213462 
  483 0.682481858842213462 
  506 0.682481858842213462 
  529 0.682481858842213462 
  552 0.682481858842213462 
  575 0.682481858842213462 
  598 0.673552798206119352 
  621 0.673552798206119352 
  644 0.673552798206119352 
  667 0.658396382163757954 
  690 0.640982909088401387 
  713 0.640982909088401387 
  736 0.640982909088401387 
  759 0.640982909088401387 
  782 0.620142567414896817 
  805 0.620142567414896817 
  828 0.620142567414896817 
  851 0.620142567414896817 
  874 0.620142567414896817 
  897 0.620142567414896817 
  920 0.620142567414896817 
  943 0.620142567414896817 
  966 0.620142567414896817 
  989 0.620142567414896817 
 1012 0.620142567414896817 
 1035 0.620142567414896817 
 1058 0.620142567414896817 
 1081 0.620142567414896817 
 1104 0.620142567414896817 
 1127 0.620142567414896817 
 1150 0.620142567414896817 
 1173 0.620142567414896817 
 1196 0.620142567414896817 
 1219 0.620142567414896817 
 1242 0.620142567414896817 
 1265 0.620142567414896817 
 1288 0.620142567414896817 
 1311 0.620142567414896817 
 1334 0.620142567414896817 
 1357 0.620142567414896817 
 1380 0.620142567414896817 
 1403 0.620142567414896817 
 4000 0.620142567414896817 


==> GCPNH2-121.dat <==
    1 0.937259036083581742 
  322 0.937259036083581742 
  387 0.937259036083581742 
  571 0.937259036083581742 
  869 0.894267015752126637 
  950 0.894267015752126637 
 1784 0.894267015752126637 
 2000 0.894267015752126637 


==> GCPNH2-122.dat <==
    1 0.937259036083581742 
   30 0.921573795305246857 
  154 0.919821126533131084 
  318 0.919821126533131084 
  324 0.919821126533131084 
  336 0.919821126533131084 
  452 0.919821126533131084 
  478 0.919821126533131084 
  530 0.919821126533131084 
  554 0.919821126533131084 
  888 0.919821126533131084 
 1110 0.919821126533131084 
 1150 0.915875221805476647 
 1160 0.909344919620313052 
 1288 0.894331008173569364 
 2000 0.894331008173569364 


==> GCPNH2-123.dat <==
    8 0.937259036083581742 
   16 0.937259036083581742 
   24 0.937259036083581742 
   32 0.937259036083581742 
   40 0.921568335974170427 
   48 0.911764097584551458 
   56 0.904492093079509285 
   64 0.903276841848151490 
   72 0.903276841848151490 
   80 0.903276841848151490 
   88 0.903276841848151490 
   96 0.903276841848151490 
  104 0.903276841848151490 
  112 0.903276841848151490 
  120 0.903276841848151490 
  128 0.903276841848151490 
  136 0.903276841848151490 
  144 0.903276841848151490 
  152 0.903276841848151490 
  160 0.903276841848151490 
  168 0.903276841848151490 
  176 0.903276841848151490 
  184 0.903276841848151490 
  192 0.903276841848151490 
  200 0.903276841848151490 
  208 0.903276841848151490 
  216 0.903276841848151490 
  224 0.903276841848151490 
  232 0.903276841848151490 
  240 0.903276841848151490 
  248 0.903276841848151490 
  256 0.903276841848151490 
  264 0.903276841848151490 
  272 0.903276841848151490 
  280 0.903276841848151490 
  288 0.903276841848151490 
  296 0.903276841848151490 
  304 0.903276841848151490 
  312 0.903276841848151490 
  320 0.903276841848151490 
  328 0.903276841848151490 
  336 0.903276841848151490 
  344 0.903276841848151490 
  352 0.903276841848151490 
 2000 0.903276841848151490 


==> GCPNH3-121.dat <==
    1 0.937499999999999667 
  322 0.937499999999999667 
  387 0.937499999999999667 
  571 0.937499999999999667 
  869 0.895884281237928626 
  950 0.894736978347681955 
 1784 0.894736978347681955 
 2000 0.894736978347681955 


==> GCPNH3-122.dat <==
    1 0.937499999999999667 
   30 0.921875000199999795 
  154 0.921874610103832093 
  318 0.921028599879894050 
  324 0.920288162514357300 
  336 0.920288162514357300 
  452 0.920288162514357300 
  478 0.920288162514357300 
  530 0.920288162514357300 
  554 0.920288162514357300 
  888 0.920288162514357300 
 1110 0.920288162514357300 
 1150 0.917515615852957156 
 1160 0.910979722349156029 
 1288 0.894736842137939692 
 2000 0.894736842137939692 


==> GCPNH3-123.dat <==
   27 0.937499999999999667 
   54 0.921873610928400589 
   81 0.921873610928400589 
  108 0.921873610928400589 
  135 0.921873610928400589 
  162 0.921873610928400589 
  189 0.921873610928400589 
  216 0.921873610928400589 
  243 0.921873610928400589 
  270 0.921873610928400589 
  297 0.921473783321847484 
  324 0.920970505281338281 
  351 0.919963949200319764 
  378 0.917950837038282508 
  405 0.913924612714208218 
  432 0.913924612714208218 
  459 0.913924612714208218 
  486 0.910464177192834789 
  513 0.905824576264952275 
  540 0.905824576264952275 
  567 0.901157247629261748 
  594 0.901157247629261748 
  621 0.897033765305481734 
  648 0.894972024143591893 
  675 0.894972024143591893 
  702 0.894972024143591893 
  729 0.894972024143591893 
  756 0.894972024143591893 
  783 0.894972024143591893 
  810 0.894972024143591893 
  837 0.894972024143591893 
  864 0.894972024143591893 
  891 0.894958566090203522 
  918 0.894958566090203522 
  945 0.894958566090203522 
  972 0.894958566090203522 
  999 0.894958566090203522 
 1026 0.894958566090203522 
 1053 0.894958566090203522 
 1080 0.894958566090203522 
 1107 0.894958566090203522 
 1134 0.894958566090203522 
 1161 0.894958566090203522 
 1188 0.894848371484175953 
 1215 0.894848371484175953 
 1242 0.894848371484175953 
 1269 0.894848371484175953 
 1296 0.894848371484175953 
 1323 0.894848371484175953 
 1350 0.894848371484175953 
 1377 0.894848371484175953 
 1404 0.894848371484175953 
 1431 0.894848371484175953 
 1458 0.894848371484175953 
 1485 0.894799578826760200 
 1512 0.894799578826760200 
 1539 0.894799578826760200 
 1566 0.894799578826760200 
 1593 0.894799578826760200 
 1620 0.894799578826760200 
 1647 0.894799578826760200 
 1674 0.894799578826760200 
 1701 0.894799578826760200 
 1728 0.894799578826760200 
 1755 0.894796469391661908 
 1782 0.894788932754934652 
 1809 0.894773859481480138 
 1836 0.894743712934571112 
 1863 0.894743712934571112 
 1890 0.894743712934571112 
 1917 0.894743712934571112 
 1944 0.894743712934571112 
 1971 0.894743712934571112 
 1998 0.894743712934571112 
 2000 0.894743712934571112 


==> GCPNH4-121.dat <==
    1 0.937259036083581742 
  322 0.937259036083581742 
  387 0.937259036083581742 
  571 0.937259036083581742 
  869 0.894267015752126637 
  950 0.894267015752126637 
 1784 0.894267015752126637 
 2000 0.894267015752126637 


==> GCPNH4-122.dat <==
    1 0.937259036083581742 
   30 0.921573795305246857 
  154 0.919821126533131084 
  318 0.919821126533131084 
  324 0.919821126533131084 
  336 0.919821126533131084 
  452 0.919821126533131084 
  478 0.919821126533131084 
  530 0.919821126533131084 
  554 0.919821126533131084 
  888 0.919821126533131084 
 1110 0.919821126533131084 
 1150 0.915875221805476647 
 1160 0.909344919620313052 
 1288 0.894331008173569364 
 2000 0.894331008173569364 


==> GCPNH4-123.dat <==
   64 0.937259036083581742 
  128 0.937259036083581742 
  192 0.937259036083581742 
  256 0.937259036083581742 
  320 0.937259036083581742 
  384 0.937259036083581742 
  448 0.934532715122282753 
  512 0.922985485589340238 
  576 0.921222503858113217 
  640 0.919459522126886197 
  704 0.915933558664435377 
  768 0.915933558664435377 
  832 0.915933558664435377 
  896 0.915692593879523287 
  960 0.915692593879523287 
 1024 0.915692593879523287 
 1088 0.915692593879523287 
 1152 0.915692593879523287 
 1216 0.915692593879523287 
 1280 0.915692593879523287 
 1344 0.915692593879523287 
 1408 0.915692593879523287 
 1472 0.915692593879523287 
 1536 0.915692593879523287 
 1600 0.915692593879523287 
 1664 0.915692593879523287 
 1728 0.915692593879523287 
 1792 0.915692593879523287 
 1856 0.915692593879523287 
 1920 0.915692593879523287 
 1984 0.915692593879523287 
 2000 0.915692593879523287 


==> GSVK3NH3-61.dat <==
    1 0.854301117313418290 
   86 0.642047883911838202 
  146 0.642047883911838202 
  206 0.642047883911838202 
  251 0.642047883911838202 
  311 0.642047883911838202 
  356 0.642047883911838202 
  416 0.642047883911838202 
  461 0.642047883911838202 
 1031 0.642047883911838202 
 1069 0.642047883911838202 
 1145 0.508560552921381359 
 1674 0.504521572377715222 
 1750 0.504521572377715222 
 1843 0.504521572377715222 
 2565 0.504521572377715222 
 2664 0.504521572377715222 
 2848 0.504521572377715222 
 3273 0.504521572377715222 
 3515 0.504521572377715222 
 4090 0.504521572377715222 
 5000 0.504521572377715222 


==> GSVK3NH3-62.dat <==
    1 0.854301117313418290 
   40 0.719765487876134258 
   44 0.613696046357349423 
   58 0.553490111467647483 
   60 0.462055605070903930 
   76 0.462055605070903930 
   90 0.462017504053122030 
   92 0.462017504053122030 
  106 0.462017504053122030 
  126 0.462017504053122030 
  162 0.462017504053122030 
  174 0.462017504053122030 
  192 0.462017504053122030 
  478 0.462017504053122030 
  490 0.462017504053122030 
  748 0.462017504053122030 
  948 0.452970038919757290 
 1304 0.452970038919757290 
 1324 0.452970038919757290 
 1532 0.452970038919757290 
 1764 0.452970038919757290 
 1988 0.452970038919757290 
 2066 0.452970038919757290 
 2106 0.441099484905324246 
 2170 0.441099484905324246 
 2198 0.441099484905324246 
 2722 0.441099484905324246 
 2764 0.432258925157873120 
 2792 0.431450582401737226 
 2854 0.431450582401737226 
 3432 0.431450582401737226 
 3480 0.431450582401737226 
 3566 0.431450582401737226 
 4222 0.431450582401737226 
 4290 0.431450582401737226 
 4992 0.431450582401737226 
 5000 0.431450582401737226 


==> GSVK3NH3-63.dat <==
   16 0.854301117313418290 
   32 0.854301117313418290 
   48 0.854301117313418290 
   64 0.584916057055498761 
   80 0.584916057055498761 
   96 0.584916057055498761 
  112 0.584916057055498761 
  128 0.584916057055498761 
  144 0.584916057055498761 
  160 0.584916057055498761 
  176 0.584916057055498761 
  192 0.584916057055498761 
  208 0.522914544347465315 
  224 0.493440457386978393 
  240 0.493440457386978393 
  256 0.477671087687617457 
  272 0.477671087687617457 
  288 0.477671087687617457 
  304 0.477671087687617457 
  320 0.477671087687617457 
  336 0.477671087687617457 
  352 0.477671087687617457 
  368 0.477671087687617457 
  384 0.477671087687617457 
  400 0.477671087687617457 
  416 0.477671087687617457 
  432 0.477671087687617457 
  448 0.477671087687617457 
  464 0.477671087687617457 
  480 0.474374503613564424 
  496 0.474374503613564424 
  512 0.474374503613564424 
  528 0.474374503613564424 
  544 0.474374503613564424 
  560 0.472429746387104832 
  576 0.469301285493933740 
  592 0.469301285493933740 
  608 0.469301285493933740 
  624 0.469301285493933740 
  640 0.469301285493933740 
  656 0.468574023066101908 
  672 0.468574023066101908 
  688 0.468574023066101908 
  704 0.468574023066101908 
  720 0.468574023066101908 
  736 0.468574023066101908 
  752 0.468574023066101908 
  768 0.468574023066101908 
  784 0.468574023066101908 
  800 0.468574023066101908 
  816 0.468574023066101908 
  832 0.468574023066101908 
  848 0.468257312085702593 
  864 0.467872971998148313 
  880 0.467209378349702220 
  896 0.466732029126883996 
  912 0.466640730628560041 
  928 0.466551916824120338 
  944 0.466381647125800214 
  960 0.466069878991648034 
  976 0.465799362689066854 
  992 0.465535339337554921 
 1008 0.465026313696737359 
 1024 0.464081246050349783 
 1040 0.464081246050349783 
 1056 0.464081246050349783 
 1072 0.464081246050349783 
 1088 0.464081246050349783 
 1104 0.464081246050349783 
 1120 0.464081246050349783 
 1136 0.464081246050349783 
 1152 0.464081246050349783 
 1168 0.464081246050349783 
 1184 0.464081246050349783 
 1200 0.464081246050349783 
 1216 0.464081246050349783 
 1232 0.464081246050349783 
 1248 0.464081246050349783 
 1264 0.464081246050349783 
 1280 0.464081246050349783 
 1296 0.464081246050349783 
 1312 0.464081246050349783 
 1328 0.464081246050349783 
 1344 0.464081246050349783 
 1360 0.464081246050349783 
 1376 0.464081246050349783 
 1392 0.464081246050349783 
 1408 0.464081246050349783 
 1424 0.464081246050349783 
 1440 0.464081246050349783 
 1456 0.464081246050349783 
 1472 0.464081246050349783 
 1488 0.464081246050349783 
 1504 0.464081246050349783 
 1520 0.464081246050349783 
 1536 0.464081246050349783 
 1552 0.464081246050349783 
 1568 0.464081246050349783 
 1584 0.464081246050349783 
 1600 0.464081246050349783 
 1616 0.464081246050349783 
 1632 0.464081246050349783 
 1648 0.464081246050349783 
 1664 0.464081246050349783 
 1680 0.464081246050349783 
 1696 0.464081246050349783 
 1712 0.464081246050349783 
 1728 0.464081246050349783 
 1744 0.464081246050349783 
 1760 0.464081246050349783 
 1776 0.464081246050349783 
 1792 0.464081246050349783 
 1808 0.464081246050349783 
 1824 0.464081246050349783 
 1840 0.464081246050349783 
 1856 0.464081246050349783 
 1872 0.464081246050349783 
 1888 0.464081246050349783 
 1904 0.464081246050349783 
 1920 0.464081246050349783 
 1936 0.464081246050349783 
 1952 0.464081246050349783 
 1968 0.464081246050349783 
 1984 0.464081246050349783 
 2000 0.464081246050349783 
 2016 0.464081246050349783 
 2032 0.464081246050349783 
 2048 0.464081246050349783 
 2064 0.464081246050349783 
 2080 0.464081246050349783 
 2096 0.464081246050349783 
 2112 0.464081246050349783 
 2128 0.464081246050349783 
 2144 0.464081246050349783 
 2160 0.464081246050349783 
 2176 0.464081246050349783 
 2192 0.464081246050349783 
 2208 0.464081246050349783 
 2224 0.464081246050349783 
 2240 0.464081246050349783 
 2256 0.464081246050349783 
 2272 0.464081246050349783 
 2288 0.464081246050349783 
 2304 0.464081246050349783 
 2320 0.464081246050349783 
 2336 0.464081246050349783 
 2352 0.464081246050349783 
 2368 0.464081246050349783 
 2384 0.464081246050349783 
 2400 0.464081246050349783 
 2416 0.464081246050349783 
 2432 0.464081246050349783 
 2448 0.464081246050349783 
 2464 0.464081246050349783 
 2480 0.464081246050349783 
 2496 0.464081246050349783 
 2512 0.464081246050349783 
 2528 0.464081246050349783 
 2544 0.464081246050349783 
 2560 0.464081246050349783 
 2576 0.464081246050349783 
 2592 0.464081246050349783 
 2608 0.464081246050349783 
 2624 0.464081246050349783 
 2640 0.464081246050349783 
 2656 0.464081246050349783 
 2672 0.464081246050349783 
 2688 0.464081246050349783 
 2704 0.464081246050349783 
 2720 0.464081246050349783 
 2736 0.464081246050349783 
 2752 0.464081246050349783 
 2768 0.464081246050349783 
 2784 0.464081246050349783 
 2800 0.464081246050349783 
 5000 0.464081246050349783 


==> GSVK5NH3-61.dat <==
    1 0.854301117313418290 
  155 0.854301117313418290 
  270 0.854301117313418290 
  316 0.854301117313418290 
  362 0.854301117313418290 
  408 0.854301117313418290 
  454 0.854301117313418290 
  500 0.854301117313418290 
  546 0.854301117313418290 
  592 0.854301117313418290 
  638 0.819688432625968133 
  684 0.819688432625968133 
  753 0.803798660376008334 
  776 0.803798660376008334 
  891 0.803798660376008334 
  983 0.803798660376008334 
 1052 0.803798660376008334 
 1121 0.803798660376008334 
 1213 0.803798660376008334 
 2050 0.803798660376008334 
 2085 0.739904723688016075 
 2144 0.493940193071042533 
 2226 0.493940193071042533 
 3379 0.493940193071042533 
 4166 0.493940193071042533 
 4388 0.478554726728350310 
 5000 0.478554726728350310 


==> GSVK5NH3-62.dat <==
    1 0.854301117313418290 
   50 0.720950320807342671 
   70 0.670251358058797653 
   72 0.584659261702874744 
   74 0.560523302250479860 
   98 0.477058300970177263 
  120 0.477058300970177263 
  140 0.477058300970177263 
  158 0.477058300970177263 
  176 0.477058300970177263 
  196 0.477058300970177263 
  226 0.477058300970177263 
  228 0.477058300970177263 
  516 0.477058300970177263 
  556 0.477058300970177263 
  590 0.477058300970177263 
  956 0.477058300970177263 
 1046 0.475653244656247642 
 1206 0.475653244656247642 
 1294 0.475653244656247642 
 2090 0.475653244656247642 
 2168 0.475653244656247642 
 2262 0.475653244656247642 
 2298 0.475653244656247642 
 2574 0.475653244656247642 
 2618 0.461045548027724794 
 2646 0.461045548027724794 
 2766 0.461045548027724794 
 2810 0.461045548027724794 
 2924 0.461045548027724794 
 2998 0.461045548027724794 
 3084 0.461045548027724794 
 3222 0.461045548027724794 
 4442 0.461045548027724794 
 4494 0.461045548027724794 
 4530 0.461045548027724794 
 4560 0.437513591524885725 
 5006 0.430859881065595474 


==> GSVK5NH3-63.dat <==
   20 0.854301117313418290 
   40 0.854301117313418290 
   60 0.854301117313418290 
   80 0.580615479520180555 
  100 0.580615479520180555 
  120 0.580615479520180555 
  140 0.580615479520180555 
  160 0.580615479520180555 
  180 0.580615479520180555 
  200 0.564586351975985501 
  220 0.564586351975985501 
  240 0.564586351975985501 
  260 0.557396385674129080 
  280 0.509735599251180727 
  300 0.509735599251180727 
  320 0.491812427571340360 
  340 0.491812427571340360 
  360 0.491812427571340360 
  380 0.490850378541441090 
  400 0.490378095642131806 
  420 0.490378095642131806 
  440 0.490378095642131806 
  460 0.490378095642131806 
  480 0.490378095642131806 
  500 0.490378095642131806 
  520 0.490378095642131806 
  540 0.477020704562339082 
  560 0.477020704562339082 
  580 0.477020704562339082 
  600 0.477020704562339082 
  620 0.477020704562339082 
  640 0.477020704562339082 
  660 0.460979826395780390 
  680 0.460979826395780390 
  700 0.460979826395780390 
  720 0.460979826395780390 
  740 0.460979826395780390 
  760 0.460979826395780390 
  780 0.460979826395780390 
  800 0.460979826395780390 
  820 0.460979826395780390 
  840 0.460979826395780390 
  860 0.460979826395780390 
  880 0.460979826395780390 
  900 0.460979826395780390 
  920 0.460979826395780390 
  940 0.460979826395780390 
  960 0.460979826395780390 
  980 0.460979826395780390 
 1000 0.460979826395780390 
 1020 0.460979826395780390 
 1040 0.460979826395780390 
 1060 0.460979826395780390 
 1080 0.460979826395780390 
 1100 0.460979826395780390 
 1120 0.460979826395780390 
 1140 0.460979826395780390 
 1160 0.460979826395780390 
 1180 0.460979826395780390 
 1200 0.460979826395780390 
 1220 0.460979826395780390 
 1240 0.460979826395780390 
 1260 0.460979826395780390 
 1280 0.460979826395780390 
 1300 0.460979826395780390 
 1320 0.460979826395780390 
 1340 0.460979826395780390 
 1360 0.460979826395780390 
 1380 0.460979826395780390 
 1400 0.460979826395780390 
 1420 0.460979826395780390 
 1440 0.460979826395780390 
 1460 0.460979826395780390 
 1480 0.460979826395780390 
 1500 0.460979826395780390 
 1520 0.460979826395780390 
 1540 0.460979826395780390 
 1560 0.460979826395780390 
 1580 0.460979826395780390 
 1600 0.460979826395780390 
 1620 0.460979826395780390 
 1640 0.460979826395780390 
 1660 0.460979826395780390 
 1680 0.460979826395780390 
 1700 0.460979826395780390 
 1720 0.460979826395780390 
 1740 0.460979826395780390 
 1760 0.460979826395780390 
 1780 0.460979826395780390 
 1800 0.460979826395780390 
 1820 0.460979826395780390 
 1840 0.460979826395780390 
 1860 0.460979826395780390 
 1880 0.460979826395780390 
 1900 0.460979826395780390 
 1920 0.460979826395780390 
 1940 0.460979826395780390 
 1960 0.460979826395780390 
 1980 0.460979826395780390 
 2000 0.460979826395780390 
 2020 0.460979826395780390 
 2040 0.460979826395780390 
 2060 0.460979826395780390 
 2080 0.460979826395780390 
 2100 0.460979826395780390 
 2120 0.460979826395780390 
 2140 0.460979826395780390 
 2160 0.460979826395780390 
 2180 0.460979826395780390 
 2200 0.460979826395780390 
 2220 0.460979826395780390 
 2240 0.460979826395780390 
 2260 0.460979826395780390 
 2280 0.460979826395780390 
 2300 0.460979826395780390 
 2320 0.460979826395780390 
 2340 0.460979826395780390 
 2360 0.460979826395780390 
 2380 0.460979826395780390 
 2400 0.460979826395780390 
 2420 0.460979826395780390 
 2440 0.460979826395780390 
 2460 0.460979826395780390 
 2480 0.460979826395780390 
 2500 0.460979826395780390 
 2520 0.460979826395780390 
 2540 0.460979826395780390 
 2560 0.460979826395780390 
 2580 0.460979826395780390 
 2600 0.460979826395780390 
 2620 0.460979826395780390 
 2640 0.460979826395780390 
 2660 0.460979826395780390 
 2680 0.460979826395780390 
 2700 0.460979826395780390 
 2720 0.460979826395780390 
 2740 0.460979826395780390 
 2760 0.460979826395780390 
 2780 0.460979826395780390 
 2800 0.460979826395780390 
 2820 0.460979826395780390 
 2840 0.460979826395780390 
 2860 0.460979826395780390 
 2880 0.460979826395780390 
 2900 0.460979826395780390 
 2920 0.460979826395780390 
 2940 0.460979826395780390 
 2960 0.460979826395780390 
 2980 0.460979826395780390 
 3000 0.460979826395780390 
 3020 0.460979826395780390 
 3040 0.460979826395780390 
 3060 0.460979826395780390 
 3080 0.460979826395780390 
 3100 0.460979826395780390 
 3120 0.460979826395780390 
 3140 0.460979826395780390 
 3160 0.460979826395780390 
 3180 0.460979826395780390 
 3200 0.460979826395780390 
 3220 0.460979826395780390 
 3240 0.460979826395780390 
 3260 0.460979826395780390 
 3280 0.460979826395780390 
 3300 0.460979826395780390 
 3320 0.460979826395780390 
 3340 0.460979826395780390 
 3360 0.460979826395780390 
 3380 0.460979826395780390 
 3400 0.460979826395780390 
 3420 0.460979826395780390 
 3440 0.460979826395780390 
 3460 0.460979826395780390 
 3480 0.460979826395780390 
 3500 0.460979826395780390 
 3520 0.460979826395780390 
 3540 0.460979826395780390 
 3560 0.460979826395780390 
 3580 0.460979826395780390 
 3600 0.460979826395780390 
 3620 0.460979826395780390 
 3640 0.460979826395780390 
 3660 0.460979826395780390 
 3680 0.460979826395780390 
 3700 0.460979826395780390 
 3720 0.460979826395780390 
 3740 0.460979826395780390 
 3760 0.460979826395780390 
 3780 0.460979826395780390 
 3800 0.460979826395780390 
 3820 0.460979826395780390 
 3840 0.460979826395780390 
 3860 0.460979826395780390 
 3880 0.460979826395780390 
 3900 0.460979826395780390 
 3920 0.460979826395780390 
 3940 0.460979826395780390 
 3960 0.460979826395780390 
 3980 0.460979826395780390 
 4000 0.460979826395780390 
 4020 0.460979826395780390 
 4040 0.460979826395780390 
 4060 0.460979826395780390 
 4080 0.460979826395780390 
 4100 0.460979826395780390 
 4120 0.460979826395780390 
 4140 0.460979826395780390 
 4160 0.460979826395780390 
 5000 0.460979826395780390 


==> IBSRNH3-121.dat <==
    1 0.999999999999997780 
   86 0.944507850117324854 
  506 0.944507850117324854 
  561 0.804194587366816260 
  645 0.659453692995317198 
  744 0.659453692995317198 
 1405 0.622750558192814108 
 1958 0.619797031969525847 
 2011 0.615682254565189102 


==> IBSRNH3-122.dat <==
    1 0.999999999999997780 
   24 0.997876135789784180 
   40 0.926455742591855924 
  116 0.842463000716762722 
  132 0.767845069484745180 
  426 0.767845069484745180 
  458 0.744145466218862683 
  706 0.744145466218862683 
  716 0.733779075317726015 
  750 0.705324985649876557 
  858 0.705324985649876557 
 1024 0.636488075386764329 
 1216 0.628772851158233115 
 1244 0.619980609019748385 
 1260 0.604768299458390834 
 1758 0.604768299458390834 
 1814 0.604768299458390834 
 1846 0.604768299458390834 
 1914 0.604768299458390834 
 1966 0.602756691218927054 
 2000 0.602756691218927054 


==> IBSRNH3-123.dat <==
   16 0.999999999999997780 
   32 0.999999999999997780 
   48 0.999999999999997780 
   64 0.999999999999997780 
   80 0.999992125454500891 
   96 0.915153221745578449 
  112 0.905025477003042145 
  128 0.894446280280553396 
  144 0.871914940246792947 
  160 0.821206759830077626 
  176 0.695274730697680532 
  192 0.695274730697680532 
  208 0.695274730697680532 
  224 0.695274730697680532 
  240 0.695274730697680532 
  256 0.667658082153538390 
  272 0.654004001285742209 
  288 0.654004001285742209 
  304 0.647522556334841126 
  320 0.631493250663111683 
  336 0.624875719585674672 
  352 0.610536096715854737 
  368 0.610536096715854737 
  384 0.610536096715854737 
  400 0.610536096715854737 
  416 0.610429792073943656 
  432 0.608813950877826526 
  448 0.603287436504119756 
  464 0.602352456410893522 
  480 0.601519767952932716 
  496 0.601190900917232041 
  512 0.601143178895501507 
  528 0.600626667350770083 
  544 0.600395592729980443 
  560 0.600395592729980443 
  576 0.600395592729980443 
  592 0.600395592729980443 
  608 0.600395592729980443 
  624 0.600270303965871554 
  640 0.600153186846034359 
  656 0.600129361862329458 
  672 0.600129361862329458 
  688 0.600039493110562594 
  704 0.600039493110562594 
  720 0.600029932706173552 
  736 0.600021772629948491 
  752 0.600014632084462818 
  768 0.600013135973518574 
  784 0.600013135973518574 
  800 0.600013135973518574 
  816 0.600008365025588075 
  832 0.600008365025588075 
  848 0.600008365025588075 
  864 0.600008365025588075 
  880 0.600005950968153678 
  896 0.600004150743179587 
  912 0.600002362441911963 
  928 0.600002362441911963 
  944 0.600002362441911963 
  960 0.600002362441911963 
  976 0.600001672852718548 
  992 0.600001672852718548 
 1008 0.600001672852718548 
 1024 0.600001672852718548 
 1040 0.600001130122450710 
 1056 0.600001130122450710 
 1072 0.600000519559152234 
 1088 0.600000519559152234 
 1104 0.600000519559152234 
 1120 0.600000519559152234 
 1136 0.600000519559152234 
 1152 0.600000519559152234 
 1168 0.600000519559152234 
 1184 0.600000519559152234 
 1200 0.600000279903303957 
 1216 0.600000279903303957 
 1232 0.600000279903303957 
 1248 0.600000279903303957 
 1264 0.600000247231760375 
 1280 0.600000247231760375 
 1296 0.600000170865886973 
 1312 0.600000170865886973 
 1328 0.600000170865886973 
 1344 0.600000128639510133 
 1360 0.600000128639510133 
 1376 0.600000128639510133 
 1392 0.600000049428037308 
 1408 0.600000049428037308 
 1424 0.600000049428037308 
 1440 0.600000049428037308 
 1456 0.600000048713256739 
 1472 0.600000036048924046 
 1488 0.600000023479368427 
 1504 0.600000023479368427 
 1520 0.600000023479368427 
 1536 0.600000023116865733 
 1552 0.600000023116865733 
 1568 0.600000015983075285 
 1584 0.600000015983075285 
 1600 0.600000015983075285 
 1616 0.600000013253772502 
 1632 0.600000008974861387 
 1648 0.600000004330748071 
 1664 0.600000004330748071 
 1680 0.600000004330748071 
 1696 0.600000004330748071 
 1712 0.600000004330748071 
 1728 0.600000004330748071 
 1744 0.600000004330748071 
 1760 0.600000004330748071 
 1776 0.600000004330748071 
 1792 0.600000004330748071 
 1808 0.600000004330748071 
 1824 0.600000004330748071 
 1840 0.600000004330748071 
 1856 0.600000004330748071 
 1872 0.600000004330748071 
 1888 0.600000004330748071 
 1904 0.600000004330748071 
 1920 0.600000004330748071 
 1936 0.600000004330748071 
 1952 0.600000004330748071 
 1968 0.600000004330748071 
 1984 0.600000004330748071 
 2000 0.600000004330748071 


==> IBSRNH31.dat <==
    1 0.999999999999997780 
   20 0.944510900792133956 
  122 0.944510900792133956 
  135 0.804148631879879061 
  153 0.659125932441198437 
  174 0.659125932441198437 
  331 0.622795480034808779 
  458 0.619841014721038142 
  469 0.615948388336207020 
  480 0.609334125414127570 
  508 0.602587479759542965 
  879 0.602587479759542965 
 1388 0.601395653848765033 
 1496 0.600658734865943789 
 1916 0.600658734865943789 
 1993 0.600658734865943789 
 2000 0.600658734865943789 


==> IBSRNH32.dat <==
    1 0.999999999999997780 
   24 0.997876135789784180 
   40 0.926455742591855924 
  116 0.842463000716762722 
  132 0.767845069484745180 
  426 0.767845069484745180 
  458 0.744145466218862683 
  706 0.744145466218862683 
  716 0.733779075317726015 
  750 0.705324985649876557 
  858 0.705324985649876557 
 1024 0.636488075386764329 
 1216 0.628772851158233115 
 1244 0.619980609019748385 
 1260 0.604768299458390834 
 1758 0.604768299458390834 
 1814 0.604768299458390834 
 1846 0.604768299458390834 
 1914 0.604768299458390834 
 1966 0.602756691218927054 
 2000 0.602756691218927054 


==> IBSRNH33.dat <==
   10 0.999999999999997780 
   20 0.999999999999997780 
   30 0.999999999999997780 
   40 0.999999999999997780 
   50 0.999999999999997780 
   60 0.915154126445501870 
   70 0.905027265979502449 
   80 0.894448908882901517 
   90 0.871919087416249239 
  100 0.821213140616475878 
  110 0.695281603218894206 
  120 0.695281603218894206 
  130 0.695281603218894206 
  140 0.695281603218894206 
  150 0.695281603218894206 
  160 0.667751396005174525 
  170 0.653809935854781199 
  180 0.653809935854781199 
  190 0.647681408951655602 
  200 0.631773713296326922 
  210 0.624551865984577570 
  220 0.611369514073010767 
  230 0.611369514073010767 
  240 0.611369514073010767 
  250 0.611369514073010767 
  260 0.610140497285878269 
  270 0.608718091499492298 
  280 0.603442282223206283 
  290 0.602472486589812450 
  300 0.601124660009494050 
  310 0.601124660009494050 
  320 0.601108609248786396 
  330 0.600610743246695611 
  340 0.600139928344382345 
  350 0.600139928344382345 
  360 0.600139928344382345 
  370 0.600139928344382345 
  380 0.600139928344382345 
  390 0.600139928344382345 
  400 0.600139928344382345 
  410 0.600139928344382345 
  420 0.600139928344382345 
  430 0.600139928344382345 
  440 0.600139928344382345 
  450 0.600139928344382345 
  460 0.600139928344382345 
  470 0.600071143897338843 
  480 0.600044310794152325 
  490 0.600020468403487883 
  500 0.600020468403487883 
  510 0.600020468403487883 
  520 0.600020468403487883 
  530 0.600020468403487883 
  540 0.600020468403487883 
  550 0.600019747839666939 
  560 0.600019747839666939 
  570 0.600019747839666939 
  580 0.600019747839666939 
  590 0.600019747839666939 
  600 0.600014810008885013 
  610 0.600008800804028741 
  620 0.600002793784417676 
  630 0.600002793784417676 
  640 0.600002793784417676 
  650 0.600002793784417676 
  660 0.600002793784417676 
  670 0.600002793784417676 
  680 0.600002578137295073 
  690 0.600002578137295073 
  700 0.600002578137295073 
  710 0.600002578137295073 
  720 0.600002369520237111 
  730 0.600002278477225870 
  740 0.600002278477225870 
  750 0.600002278477225870 
  760 0.600002278477225870 
  770 0.600000792556282136 
  780 0.600000792556282136 
  790 0.600000792556282136 
  800 0.600000792556282136 
  810 0.600000663833079706 
  820 0.600000392221803569 
  830 0.600000392221803569 
  840 0.600000392221803569 
  850 0.600000245098152973 
  860 0.600000150999574933 
  870 0.600000141069460424 
  880 0.600000079721667134 
  890 0.600000055392806320 
  900 0.600000055392806320 
  910 0.600000055392806320 
  920 0.600000055392806320 
  930 0.600000032227897884 
  940 0.600000032227897884 
  950 0.600000032227897884 
  960 0.600000032227897884 
  970 0.600000032227897884 
 2000 0.600000032227897884 


==> IBSRNH9-121.dat <==
    1 0.999999999999997780 
   86 0.944507850117324854 
  506 0.944507850117324854 
  561 0.804194587366816260 
  645 0.659453692995317198 
  744 0.659453692995317198 
 1405 0.622750558192814108 
 1958 0.619797031969525847 
 2011 0.615682254565189102 


==> IBSRNH9-122.dat <==
    1 0.999999999999997780 
   24 0.997876135789784180 
   40 0.926455742591855924 
  116 0.842463000716762722 
  132 0.767845069484745180 
  426 0.767845069484745180 
  458 0.744145466218862683 
  706 0.744145466218862683 
  716 0.733779075317726015 
  750 0.705324985649876557 
  858 0.705324985649876557 
 1024 0.636488075386764329 
 1216 0.628772851158233115 
 1244 0.619980609019748385 
 1260 0.604768299458390834 
 1758 0.604768299458390834 
 1814 0.604768299458390834 
 1846 0.604768299458390834 
 1914 0.604768299458390834 
 1966 0.602756691218927054 
 2000 0.602756691218927054 


==> IBSRNH9-123.dat <==
   88 0.999999999999997780 
  176 0.999999999999997780 
  264 0.999999999999997780 
  352 0.999999999999997780 
  440 0.999992125454500891 
  528 0.915153221745578449 
  616 0.906261544142327180 
  704 0.897029337600910748 
  792 0.877523747214692174 
  880 0.834190244225860300 
  968 0.728463104150476548 
 1056 0.728463104150476548 
 1144 0.728463104150476548 
 1232 0.704456133997038991 
 1320 0.634029865273896265 
 1408 0.634029865273896265 
 1496 0.634029865273896265 
 1584 0.617419779721903761 
 1672 0.617419779721903761 
 1760 0.617419779721903761 
 1848 0.617419779721903761 
 1936 0.617419779721903761 
 2000 0.617419779721903761 


==> IBSRNH91.dat <==
    1 0.999999999999997780 
   20 0.944510900792133956 
  122 0.944510900792133956 
  135 0.804148631879879061 
  153 0.659125932441198437 
  174 0.659125932441198437 
  331 0.622795480034808779 
  458 0.619841014721038142 
  469 0.615948388336207020 
  480 0.609334125414127570 
  508 0.602587479759542965 
  879 0.602587479759542965 
 1388 0.601395653848765033 
 1496 0.600658734865943789 
 1916 0.600658734865943789 
 1993 0.600658734865943789 
 2000 0.600658734865943789 


==> IBSRNH92.dat <==
    1 0.999999999999997780 
   24 0.997876135789784180 
   40 0.926455742591855924 
  116 0.842463000716762722 
  132 0.767845069484745180 
  426 0.767845069484745180 
  458 0.744145466218862683 
  706 0.744145466218862683 
  716 0.733779075317726015 
  750 0.705324985649876557 
  858 0.705324985649876557 
 1024 0.636488075386764329 
 1216 0.628772851158233115 
 1244 0.619980609019748385 
 1260 0.604768299458390834 
 1758 0.604768299458390834 
 1814 0.604768299458390834 
 1846 0.604768299458390834 
 1914 0.604768299458390834 
 1966 0.602756691218927054 
 2000 0.602756691218927054 


==> IBSRNH93.dat <==
   82 0.999999999999997780 
  164 0.999999999999997780 
  246 0.999999999999997780 
  328 0.999999999999997780 
  410 0.999999999999997780 
  492 0.915154126445501870 
  574 0.906242188752580557 
  656 0.896987200483749025 
  738 0.877427416382033587 
  820 0.833942159472254918 
  902 0.727631908592719423 
  984 0.727631908592719423 
 1066 0.727631908592719423 
 1148 0.703236889265945964 
 1230 0.634221340410867418 
 1312 0.634221340410867418 
 1394 0.634221340410867418 
 1476 0.618072352885523868 
 1558 0.618072352885523868 
 1640 0.618072352885523868 
 1722 0.615339700558261704 
 1804 0.609956134822165152 
 1886 0.609956134822165152 
 1968 0.609956134822165152 
 2000 0.609956134822165152 


==> MAC-IBSRNH4-121.dat <==
    1 0.998715969716133745 
   86 0.943618209904222183 
  506 0.943618209904222183 
  561 0.803958226368834072 
  645 0.659016604252352090 
  744 0.659016604252352090 
 1405 0.622265789174627382 
 1958 0.619308368166898049 
 2011 0.615173673279139410 


==> MAC-IBSRNH4-122.dat <==
    1 0.998715969716133745 
   24 0.997856751146091070 
   40 0.926173378904026845 
  116 0.841280203644184543 
  132 0.767547100296224971 
  426 0.767547100296224971 
  458 0.742144987693942215 
  706 0.742144987693942215 
  716 0.732123452643908768 
  750 0.704946772382088582 
  858 0.704946772382088582 
 1024 0.636021510438287141 
 1216 0.628296383774784029 
 1244 0.619492856856564300 
 1260 0.604261022404974701 
 1758 0.604261022404974701 
 1814 0.604261022404974701 
 1846 0.604261022404974701 
 1914 0.604261022404974701 
 1966 0.602246832280760147 
 2000 0.602246832280760147 


==> MAC-IBSRNH4-123.dat <==
   23 0.998715969716133745 
   46 0.998715969716133745 
   69 0.998715969716133745 
   92 0.998715969716133745 
  115 0.998715969716133745 
  138 0.988011178023720626 
  161 0.969808194935722012 
  184 0.936586919817833041 
  207 0.880554576647476273 
  230 0.797538095184218809 
  253 0.797538095184218809 
  276 0.784615956674927006 
  299 0.761025375386721104 
  322 0.755687615341633312 
  345 0.726894588991185753 
  368 0.696865782123794242 
  391 0.696865782123794242 
  414 0.696865782123794242 
  437 0.696865782123794242 
  460 0.693873630433539224 
  483 0.664525884566977032 
  506 0.664525884566977032 
  529 0.664525884566977032 
  552 0.664525884566977032 
  575 0.664525884566977032 
  598 0.664525884566977032 
  621 0.664525884566977032 
  644 0.664525884566977032 
  667 0.664525884566977032 
  690 0.664525884566977032 
  713 0.664525884566977032 
  736 0.664525884566977032 
  759 0.664525884566977032 
  782 0.664525884566977032 
  805 0.664525884566977032 
  828 0.664525884566977032 
  851 0.664525884566977032 
  874 0.664525884566977032 
  897 0.664525884566977032 
  920 0.664525884566977032 
  943 0.664525884566977032 
  966 0.664525884566977032 
  989 0.664525884566977032 
 1012 0.664525884566977032 
 1035 0.664525884566977032 
 1058 0.664525884566977032 
 1081 0.664525884566977032 
 1104 0.664525884566977032 
 1127 0.664525884566977032 
 1150 0.664525884566977032 
 1173 0.664525884566977032 
 1196 0.664525884566977032 
 1219 0.664525884566977032 
 1242 0.661399759628704120 
 1265 0.661399759628704120 
 1288 0.661399759628704120 
 1311 0.661399759628704120 
 1334 0.661399759628704120 
 1357 0.661399759628704120 
 1380 0.661399759628704120 
 1403 0.661399759628704120 
 1426 0.661399759628704120 
 1449 0.661399759628704120 
 1472 0.661399759628704120 
 1495 0.661399759628704120 
 1518 0.661399759628704120 
 1541 0.661399759628704120 
 1564 0.661399759628704120 
 1587 0.661399759628704120 
 1610 0.661399759628704120 
 1633 0.661399759628704120 
 1656 0.661399759628704120 
 1679 0.661399759628704120 
 1702 0.661399759628704120 
 1725 0.661399759628704120 
 1748 0.661399759628704120 
 1771 0.661399759628704120 
 1794 0.661399759628704120 
 1817 0.661399759628704120 
 1840 0.661399759628704120 
 1863 0.661399759628704120 
 1886 0.661399759628704120 
 1909 0.661399759628704120 
 1932 0.661399759628704120 
 1955 0.661399759628704120 
 1978 0.661399759628704120 
 2000 0.661399759628704120 


==> MAC-IBSRNH41.dat <==
    1 0.998715969716133745 
   20 0.943621218033124043 
  122 0.943621218033124043 
  135 0.803912209676112544 
  153 0.658688423019912372 
  174 0.658688423019912372 
  331 0.622310716594686841 
  458 0.619352354875018607 
  469 0.615444671050722980 
  480 0.608758636728336855 
  508 0.601990883563040202 
  879 0.601891062014498379 
 1388 0.600884399563298310 
 1496 0.600146513248266955 
 1916 0.600146513248266955 
 1993 0.600146513248266955 
 2000 0.600146513248266955 


==> MAC-IBSRNH42.dat <==
    1 0.998715969716133745 
   24 0.997856751146091070 
   40 0.926173378904026845 
  116 0.841280203644184543 
  132 0.767547100296224971 
  426 0.767547100296224971 
  458 0.742144987693942215 
  706 0.742144987693942215 
  716 0.732123452643908768 
  750 0.704946772382088582 
  858 0.704946772382088582 
 1024 0.636021510438287141 
 1216 0.628296383774784029 
 1244 0.619492856856564300 
 1260 0.604261022404974701 
 1758 0.604261022404974701 
 1814 0.604261022404974701 
 1846 0.604261022404974701 
 1914 0.604261022404974701 
 1966 0.602246832280760147 
 2000 0.602246832280760147 


==> MAC-IBSRNH43.dat <==
   17 0.998715969716133745 
   34 0.998715969716133745 
   51 0.998715969716133745 
   68 0.998715969716133745 
   85 0.998715969716133745 
  102 0.988116290666620323 
  119 0.969983453944550211 
  136 0.936861357032481523 
  153 0.880911705814996671 
  170 0.797821929027766164 
  187 0.797821929027766164 
  204 0.785325296576637966 
  221 0.761729205889556060 
  238 0.755366075487821975 
  255 0.726228993267949874 
  272 0.695755259038498108 
  289 0.695755259038498108 
  306 0.695755259038498108 
  323 0.695755259038498108 
  340 0.693464985954872049 
  357 0.663295554172276480 
  374 0.663295554172276480 
  391 0.663295554172276480 
  408 0.663295554172276480 
  425 0.663295554172276480 
  442 0.663295554172276480 
  459 0.663295554172276480 
  476 0.663295554172276480 
  493 0.663295554172276480 
  510 0.663295554172276480 
  527 0.663079723674895427 
  544 0.663079723674895427 
  561 0.663079723674895427 
  578 0.663079723674895427 
  595 0.663079723674895427 
  612 0.663079723674895427 
  629 0.663079723674895427 
  646 0.663079723674895427 
  663 0.663079723674895427 
  680 0.663079723674895427 
  697 0.663079723674895427 
  714 0.663079723674895427 
  731 0.663079723674895427 
  748 0.663079723674895427 
  765 0.663079723674895427 
  782 0.663079723674895427 
  799 0.663079723674895427 
  816 0.663079723674895427 
  833 0.663079723674895427 
  850 0.663079723674895427 
  867 0.663079723674895427 
  884 0.663079723674895427 
  901 0.663079723674895427 
  918 0.663079723674895427 
  935 0.663079723674895427 
  952 0.663079723674895427 
  969 0.663079723674895427 
  986 0.634100757260949166 
 1003 0.634100757260949166 
 1020 0.634100757260949166 
 1037 0.634100757260949166 
 1054 0.634100757260949166 
 1071 0.634100757260949166 
 1088 0.634100757260949166 
 1105 0.634100757260949166 
 1122 0.634100757260949166 
 1139 0.634100757260949166 
 1156 0.634100757260949166 
 1173 0.634100757260949166 
 1190 0.634100757260949166 
 1207 0.634100757260949166 
 1224 0.634100757260949166 
 1241 0.634100757260949166 
 1258 0.634100757260949166 
 1275 0.634100757260949166 
 1292 0.634100757260949166 
 1309 0.634100757260949166 
 1326 0.634100757260949166 
 1343 0.634100757260949166 
 1360 0.634100757260949166 
 1377 0.634100757260949166 
 1394 0.634100757260949166 
 1411 0.634100757260949166 
 1428 0.634100757260949166 
 1445 0.634100757260949166 
 1462 0.634100757260949166 
 1479 0.634100757260949166 
 1496 0.634100757260949166 
 1513 0.634100757260949166 
 1530 0.634100757260949166 
 1547 0.634100757260949166 
 1564 0.634100757260949166 
 1581 0.634100757260949166 
 1598 0.634100757260949166 
 1615 0.634100757260949166 
 1632 0.634100757260949166 
 1649 0.634100757260949166 
 1666 0.634100757260949166 
 1683 0.634100757260949166 
 1700 0.634100757260949166 
 1717 0.634100757260949166 
 1734 0.634100757260949166 
 1751 0.634100757260949166 
 1768 0.634100757260949166 
 1785 0.634100757260949166 
 1802 0.634100757260949166 
 1819 0.634100757260949166 
 1836 0.634100757260949166 
 1853 0.634100757260949166 
 1870 0.634100757260949166 
 1887 0.634100757260949166 
 1904 0.634100757260949166 
 1921 0.634100757260949166 
 1938 0.634100757260949166 
 1955 0.634100757260949166 
 1972 0.634100757260949166 
 1989 0.634100757260949166 
 2000 0.634100757260949166 


==> MAC-IBSRNH8-121.dat <==
    1 0.998715969716133745 
   86 0.943618209904222183 
  506 0.943618209904222183 
  561 0.803958226368834072 
  645 0.659016604252352090 
  744 0.659016604252352090 
 1405 0.622265789174627382 
 1958 0.619308368166898049 
 2011 0.615173673279139410 


==> MAC-IBSRNH8-122.dat <==
    1 0.998715969716133745 
   24 0.997856751146091070 
   40 0.926173378904026845 
  116 0.841280203644184543 
  132 0.767547100296224971 
  426 0.767547100296224971 
  458 0.742144987693942215 
  706 0.742144987693942215 
  716 0.732123452643908768 
  750 0.704946772382088582 
  858 0.704946772382088582 
 1024 0.636021510438287141 
 1216 0.628296383774784029 
 1244 0.619492856856564300 
 1260 0.604261022404974701 
 1758 0.604261022404974701 
 1814 0.604261022404974701 
 1846 0.604261022404974701 
 1914 0.604261022404974701 
 1966 0.602246832280760147 
 2000 0.602246832280760147 


==> MAC-IBSRNH8-123.dat <==
   71 0.998715969716133745 
  142 0.998715969716133745 
  213 0.998715969716133745 
  284 0.998715969716133745 
  355 0.997223396729708611 
  426 0.913344294372276377 
  497 0.903767863231503266 
  568 0.893766115565155062 
  639 0.872455816204156243 
  710 0.824355808927429434 
  781 0.715036971664963161 
  852 0.715036971664963161 
  923 0.715036971664963161 
  994 0.664229301119684923 
 1065 0.630209191155046700 
 1136 0.630209191155046700 
 1207 0.630209191155046700 
 1278 0.616355095981757639 
 1349 0.616355095981757639 
 1420 0.614292777429232162 
 1491 0.610830262385504641 
 1562 0.610830262385504641 
 1633 0.610830262385504641 
 1704 0.608344529155873115 
 1775 0.608344529155873115 
 1846 0.608262054465969038 
 1917 0.608262054465969038 
 1988 0.608262054465969038 
 2000 0.608262054465969038 


==> MAC-IBSRNH81.dat <==
    1 0.998715969716133745 
   20 0.943621218033124043 
  122 0.943621218033124043 
  135 0.803912209676112544 
  153 0.658688423019912372 
  174 0.658688423019912372 
  331 0.622310716594686841 
  458 0.619352354875018607 
  469 0.615444671050722980 
  480 0.608758636728336855 
  508 0.601990883563040202 
  879 0.601891062014498379 
 1388 0.600884399563298310 
 1496 0.600146513248266955 
 1916 0.600146513248266955 
 1993 0.600146513248266955 
 2000 0.600146513248266955 


==> MAC-IBSRNH82.dat <==
    1 0.998715969716133745 
   24 0.997856751146091070 
   40 0.926173378904026845 
  116 0.841280203644184543 
  132 0.767547100296224971 
  426 0.767547100296224971 
  458 0.742144987693942215 
  706 0.742144987693942215 
  716 0.732123452643908768 
  750 0.704946772382088582 
  858 0.704946772382088582 
 1024 0.636021510438287141 
 1216 0.628296383774784029 
 1244 0.619492856856564300 
 1260 0.604261022404974701 
 1758 0.604261022404974701 
 1814 0.604261022404974701 
 1846 0.604261022404974701 
 1914 0.604261022404974701 
 1966 0.602246832280760147 
 2000 0.602246832280760147 


==> MAC-IBSRNH83.dat <==
   65 0.998715969716133745 
  130 0.998715969716133745 
  195 0.998715969716133745 
  260 0.998715969716133745 
  325 0.997268577055684058 
  390 0.913353194853060213 
  455 0.903760513860809134 
  520 0.893741575069039507 
  585 0.872394014757954750 
  650 0.824207503326284230 
  715 0.714684404391997208 
  780 0.714684404391997208 
  845 0.714684404391997208 
  910 0.663823755796051129 
  975 0.629859318961033199 
 1040 0.629859318961033199 
 1105 0.629859318961033199 
 1170 0.616098828703369072 
 1235 0.616098828703369072 
 1300 0.613935373561624975 
 1365 0.611508840769296458 
 1430 0.611508840769296458 
 1495 0.611508840769296458 
 1560 0.609193255845944748 
 1625 0.609193255845944748 
 1690 0.609113227937252311 
 1755 0.609113227937252311 
 1820 0.609113227937252311 
 1885 0.609113227937252311 
 1950 0.609113227937252311 
 2000 0.609113227937252311 


==> MAC-UzawaNH3-121.dat <==
    1 1.822875655532298467 
   71 1.316220581813094315 
  101 0.839250503120321012 
  146 0.836323580054093574 
  176 0.836323580054093574 
  406 0.836323580054093574 
 1022 0.836323580054093574 
 1220 0.836323580054093574 
 1981 0.836323580054093574 
 2000 0.836323580054093574 


==> MAC-UzawaNH3-122.dat <==
    1 1.822875655532298467 
   16 1.307701199969897532 
   28 0.998359591000485880 
   30 0.961847880809421518 
   44 0.882821938251747373 
  100 0.841152484548117974 
  238 0.826685622696649913 
  316 0.822766989409781657 
  334 0.816804825723994044 
  344 0.807590502513965247 
  462 0.807590502513965247 
  558 0.796598657342741157 
  618 0.786314513312625918 
  830 0.781451118320965366 
  858 0.776025530894147386 
  908 0.775506376162725664 
 1288 0.775506376162725664 
 1342 0.775506376162725664 
 1402 0.775506376162725664 
 1440 0.775506376162725664 
 1468 0.775506376162725664 
 1622 0.775506376162725664 
 1820 0.775506376162725664 
 1850 0.775506376162725664 
 1868 0.775506376162725664 
 1884 0.775506376162725664 
 1900 0.775506376162725664 
 1918 0.775506376162725664 
 2000 0.775506376162725664 


==> MAC-UzawaNH3-123.dat <==
   16 1.822875655532298467 
   32 1.822875655532298467 
   48 1.822875655532298467 
   64 1.822875655532298467 
   80 1.369188865525063914 
   96 1.064386933673193258 
  112 0.971195379136812975 
  128 0.959658764157333644 
  144 0.949251143229479122 
  160 0.928673982427737132 
  176 0.889273944253012760 
  192 0.824582627600044749 
  208 0.824582627600044749 
  224 0.824582627600044749 
  240 0.803682845566810689 
  256 0.803682845566810689 
  272 0.803682845566810689 
  288 0.803682845566810689 
  304 0.803682845566810689 
  320 0.800665870223978282 
  336 0.799284669363271472 
  352 0.799284669363271472 
  368 0.798952902182187286 
  384 0.798952902182187286 
  400 0.798952902182187286 
  416 0.798952902182187286 
  432 0.798952902182187286 
  448 0.798597158821977904 
  464 0.796655778561755290 
  480 0.792873436327072967 
  496 0.785705877308061740 
  512 0.785705877308061740 
  528 0.779054920977867216 
  544 0.779054920977867216 
  560 0.779054920977867216 
  576 0.779054920977867216 
  592 0.779054920977867216 
  608 0.778241232694399043 
  624 0.777229958678355648 
  640 0.776211483217585041 
  656 0.776211483217585041 
  672 0.776211483217585041 
  688 0.776211483217585041 
  704 0.776211483217585041 
  720 0.776211483217585041 
  736 0.776211483217585041 
  752 0.775620316459789017 
  768 0.775620316459789017 
  784 0.775620316459789017 
  800 0.775523549921318112 
  816 0.775523549921318112 
  832 0.775523549921318112 
  848 0.775523549921318112 
  864 0.775347460534327237 
  880 0.775046284888617154 
  896 0.774745138294770319 
  912 0.774745138294770319 
  928 0.774745138294770319 
  944 0.774745138294770319 
  960 0.774745138294770319 
  976 0.774745138294770319 
  992 0.774745138294770319 
 1008 0.774745138294770319 
 1024 0.774745138294770319 
 1040 0.774745138294770319 
 1056 0.774745138294770319 
 1072 0.774745138294770319 
 1088 0.774676664276097826 
 1104 0.774636503278416044 
 1120 0.774636503278416044 
 1136 0.774636503278416044 
 1152 0.774636503278416044 
 1168 0.774636503278416044 
 1184 0.774632320410708952 
 1200 0.774619312981090435 
 1216 0.774619312981090435 
 1232 0.774619312981090435 
 1248 0.774618165981198259 
 1264 0.774618165981198259 
 1280 0.774618165981198259 
 1296 0.774618165981198259 
 1312 0.774615873908161112 
 1328 0.774611623493805190 
 1344 0.774607373413541578 
 1360 0.774598874252521719 
 1376 0.774598874252521719 
 1392 0.774598874252521719 
 1408 0.774598874252521719 
 1424 0.774598874252521719 
 1440 0.774598874252521719 
 1456 0.774598874252521719 
 1472 0.774598874252521719 
 1488 0.774598874252521719 
 1504 0.774598874252521719 
 1520 0.774598874252521719 
 1536 0.774598874252521719 
 1552 0.774598398973572411 
 1568 0.774597347485787902 
 1584 0.774597347485787902 
 1600 0.774597347485787902 
 1616 0.774597347485787902 
 1632 0.774597347485787902 
 1648 0.774597347485787902 
 1664 0.774597347485787902 
 1680 0.774597347485787902 
 1696 0.774597347485787902 
 1712 0.774597254351533704 
 1728 0.774596930198397704 
 1744 0.774596930198397704 
 1760 0.774596930198397704 
 1776 0.774596930198397704 
 1792 0.774596930198397704 
 1808 0.774596930198397704 
 1824 0.774596930198397704 
 1840 0.774596853304722610 
 1856 0.774596853304722610 
 1872 0.774596755950247684 
 1888 0.774596755950247684 
 1904 0.774596755950247684 
 1920 0.774596755950247684 
 1936 0.774596755950247684 
 1952 0.774596755950247684 
 1968 0.774596755950247684 
 1984 0.774596755950247684 
 2000 0.774596755950247684 


==> MAC-UzawaNH31.dat <==
    1 1.822875655532298467 
   17 1.316154642269448338 
   23 0.838835907299519401 
   32 0.834938777565930490 
   38 0.834938777565930490 
   94 0.834938777565930490 
  242 0.834938777565930490 
  290 0.834938777565930490 
  475 0.834938777565930490 
  543 0.834938777565930490 
  575 0.833776864290803887 
  607 0.783761808670049853 
  770 0.781838575925625445 
  786 0.778860901015249296 
  818 0.776255693220332943 
  863 0.776140959481728121 
  908 0.776011608385563267 
  969 0.774680598867773074 
 1305 0.774680598867773074 
 2020 0.774680598867773074 


==> MAC-UzawaNH32.dat <==
    1 1.822875655532298467 
   16 1.307701199969897532 
   28 0.998359591000485880 
   30 0.961847880809421518 
   44 0.882821938251747373 
  100 0.841152484548117974 
  238 0.826685622696649913 
  316 0.822766989409781657 
  334 0.816804825723994044 
  344 0.807590502513965247 
  462 0.807590502513965247 
  558 0.796598657342741157 
  618 0.786314513312625918 
  830 0.781451118320965366 
  858 0.776025530894147386 
  908 0.775506376162725664 
 1288 0.775506376162725664 
 1342 0.775506376162725664 
 1402 0.775506376162725664 
 1440 0.775506376162725664 
 1468 0.775506376162725664 
 1622 0.775506376162725664 
 1820 0.775506376162725664 
 1850 0.775506376162725664 
 1868 0.775506376162725664 
 1884 0.775506376162725664 
 1900 0.775506376162725664 
 1918 0.775506376162725664 
 2000 0.775506376162725664 


==> MAC-UzawaNH33.dat <==
   10 1.822875655532298467 
   20 1.822875655532298467 
   30 1.822875655532298467 
   40 1.822875655532298467 
   50 1.369151381006685542 
   60 1.064379032395658786 
   70 0.971207542897370657 
   80 0.959698921902906399 
   90 0.949321152674690194 
  100 0.928804170698868115 
  110 0.889520832866125377 
  120 0.824992806622882768 
  130 0.824992806622882768 
  140 0.824992806622882768 
  150 0.804101770129650895 
  160 0.804101770129650895 
  170 0.804101770129650895 
  180 0.804101770129650895 
  190 0.804101770129650895 
  200 0.801026150778257118 
  210 0.799620343024770919 
  220 0.799620343024770919 
  230 0.799620343024770919 
  240 0.799620343024770919 
  250 0.799620343024770919 
  260 0.798795919801333243 
  270 0.797749463799667491 
  280 0.795706378746630860 
  290 0.791820384651231168 
  300 0.784854434247546529 
  310 0.784854434247546529 
  320 0.778968243499122526 
  330 0.778968243499122526 
  340 0.778968243499122526 
  350 0.778968243499122526 
  360 0.778968243499122526 
  370 0.778968243499122526 
  380 0.778968243499122526 
  390 0.775207143442748436 
  400 0.775207143442748436 
  410 0.775207143442748436 
  420 0.775207143442748436 
  430 0.775207143442748436 
  440 0.775207143442748436 
  450 0.775207143442748436 
  460 0.775207143442748436 
  470 0.775207143442748436 
  480 0.775207143442748436 
  490 0.775207143442748436 
  500 0.775207143442748436 
  510 0.775207143442748436 
  520 0.775207143442748436 
  530 0.775207143442748436 
  540 0.775043011630969225 
  550 0.775043011630969225 
  560 0.775043011630969225 
  570 0.775043011630969225 
  580 0.775043011630969225 
  590 0.775043011630969225 
  600 0.775043011630969225 
  610 0.775043011630969225 
  620 0.774834126188153727 
  630 0.774834126188153727 
  640 0.774834126188153727 
  650 0.774834126188153727 
  660 0.774743704014955070 
  670 0.774743704014955070 
  680 0.774721126712609953 
  690 0.774721126712609953 
  700 0.774721126712609953 
  710 0.774721126712609953 
  720 0.774721126712609953 
  730 0.774695488534603682 
  740 0.774695488534603682 
  750 0.774641763967938712 
  760 0.774641763967938712 
  770 0.774641763967938712 
  780 0.774641763967938712 
  790 0.774641763967938712 
  800 0.774630087083270080 
  810 0.774630087083270080 
  820 0.774630087083270080 
  830 0.774625703392255893 
  840 0.774625703392255893 
  850 0.774625703392255893 
  860 0.774625703392255893 
  870 0.774622951204914645 
  880 0.774615927336271270 
  890 0.774608903932929582 
  900 0.774608903932929582 
  910 0.774601880994205128 
  920 0.774601880994205128 
  930 0.774601880994205128 
  940 0.774601880994205128 
  950 0.774601880994205128 
  960 0.774601880994205128 
  970 0.774601320993744902 
  980 0.774598959210968774 
  990 0.774598959210968774 
 1000 0.774598959210968774 
 1010 0.774598959210968774 
 2000 0.774598959210968774 


==> MAC-UzawaNH4-121.dat <==
    1 1.820384630275357685 
   71 1.315944065360530102 
  101 0.839238876240922083 
  146 0.833770702187053514 
  176 0.833770702187053514 
  406 0.833770702187053514 
 1022 0.833770702187053514 
 1220 0.833770702187053514 
 1981 0.833770702187053514 
 2000 0.833770702187053514 


==> MAC-UzawaNH4-122.dat <==
    1 1.820384630275357685 
   16 1.307453484258510379 
   28 0.998359588606092307 
   30 0.961846606335527987 
   44 0.882661545275008841 
  100 0.840929324463648209 
  238 0.826439820342403264 
  316 0.822514972965560198 
  334 0.816543286400685853 
  344 0.807314080176101068 
  462 0.807314080176101068 
  558 0.796304209051089895 
  618 0.786002921405418165 
  830 0.781131322336977907 
  858 0.775696507150992143 
  908 0.775418267559416008 
 1288 0.775418267559416008 
 1342 0.775418267559416008 
 1402 0.775418267559416008 
 1440 0.775418267559416008 
 1468 0.775418267559416008 
 1622 0.775418267559416008 
 1820 0.775418267559416008 
 1850 0.775418267559416008 
 1868 0.775418267559416008 
 1884 0.775418267559416008 
 1900 0.775418267559416008 
 1918 0.775418267559416008 
 2000 0.775418267559416008 


==> MAC-UzawaNH4-123.dat <==
   23 1.820384630275357685 
   46 1.820384630275357685 
   69 1.820384630275357685 
   92 1.820384630275357685 
  115 1.287321259198858980 
  138 0.997652857978635454 
  161 0.990725133635262933 
  184 0.983754254945847784 
  207 0.969683360754730161 
  230 0.941049964819162699 
  253 0.886769889133739109 
  276 0.789359983419531397 
  299 0.789359983419531397 
  322 0.789359983419531397 
  345 0.789359983419531397 
  368 0.789359983419531397 
  391 0.789359983419531397 
  414 0.789359983419531397 
  437 0.789359983419531397 
  460 0.789214036581837308 
  483 0.789214036581837308 
  506 0.789214036581837308 
  529 0.789214036581837308 
  552 0.789214036581837308 
  575 0.789214036581837308 
  598 0.789214036581837308 
  621 0.789214036581837308 
  644 0.789214036581837308 
  667 0.789214036581837308 
  690 0.786262850216528197 
  713 0.786262850216528197 
  736 0.786262850216528197 
  759 0.786262850216528197 
  782 0.786262850216528197 
  805 0.786262850216528197 
  828 0.786262850216528197 
  851 0.786262850216528197 
  874 0.786262850216528197 
  897 0.786262850216528197 
  920 0.786262850216528197 
  943 0.786262850216528197 
  966 0.786262850216528197 
  989 0.786262850216528197 
 1012 0.786262850216528197 
 1035 0.786262850216528197 
 1058 0.786262850216528197 
 1081 0.786262850216528197 
 1104 0.786262850216528197 
 1127 0.786262850216528197 
 1150 0.786262850216528197 
 1173 0.786262850216528197 
 1196 0.786262850216528197 
 1219 0.786262850216528197 
 1242 0.786262850216528197 
 1265 0.786262850216528197 
 1288 0.786262850216528197 
 1311 0.786262850216528197 
 1334 0.786262850216528197 
 1357 0.786262850216528197 
 1380 0.786262850216528197 
 1403 0.786262850216528197 
 1426 0.786262850216528197 
 1449 0.786262850216528197 
 1472 0.786262850216528197 
 1495 0.786262850216528197 
 1518 0.786262850216528197 
 1541 0.786262850216528197 
 1564 0.786262850216528197 
 1587 0.786262850216528197 
 1610 0.786262850216528197 
 1633 0.786262850216528197 
 1656 0.786262850216528197 
 1679 0.786262850216528197 
 1702 0.786262850216528197 
 1725 0.786262850216528197 
 1748 0.786262850216528197 
 1771 0.786262850216528197 
 1794 0.786262850216528197 
 1817 0.786262850216528197 
 1840 0.786262850216528197 
 1863 0.786262850216528197 
 1886 0.786262850216528197 
 1909 0.786262850216528197 
 1932 0.786262850216528197 
 1955 0.786262850216528197 
 1978 0.786262850216528197 
 2000 0.786262850216528197 


==> MAC-UzawaNH41.dat <==
    1 1.820384630275357685 
   17 1.315878186979989373 
   23 0.838824205761973363 
   32 0.832382865045944054 
   38 0.832382865045944054 
   94 0.832382865045944054 
  242 0.832382865045944054 
  290 0.832382865045944054 
  475 0.832382865045944054 
  543 0.832382865045944054 
  575 0.832382865045944054 
  607 0.783445918476732839 
  770 0.781519435867549683 
  786 0.778840420354158902 
  818 0.776235048677261119 
  863 0.774319421535555663 
  908 0.774319421535555663 
  969 0.774319421535555663 
 1305 0.774319421535555663 
 2020 0.774319421535555663 


==> MAC-UzawaNH42.dat <==
    1 1.820384630275357685 
   16 1.307453484258510379 
   28 0.998359588606092307 
   30 0.961846606335527987 
   44 0.882661545275008841 
  100 0.840929324463648209 
  238 0.826439820342403264 
  316 0.822514972965560198 
  334 0.816543286400685853 
  344 0.807314080176101068 
  462 0.807314080176101068 
  558 0.796304209051089895 
  618 0.786002921405418165 
  830 0.781131322336977907 
  858 0.775696507150992143 
  908 0.775418267559416008 
 1288 0.775418267559416008 
 1342 0.775418267559416008 
 1402 0.775418267559416008 
 1440 0.775418267559416008 
 1468 0.775418267559416008 
 1622 0.775418267559416008 
 1820 0.775418267559416008 
 1850 0.775418267559416008 
 1868 0.775418267559416008 
 1884 0.775418267559416008 
 1900 0.775418267559416008 
 1918 0.775418267559416008 
 2000 0.775418267559416008 


==> MAC-UzawaNH43.dat <==
   17 1.820384630275357685 
   34 1.820384630275357685 
   51 1.820384630275357685 
   68 1.820384630275357685 
   85 1.287287449454840527 
  102 0.997650630199898636 
  119 0.990721410163616256 
  136 0.983745890864701544 
  153 0.969656319768415820 
  170 0.941030986172712969 
  187 0.886745133505229655 
  204 0.789514824811350824 
  221 0.789514824811350824 
  238 0.789514824811350824 
  255 0.789514824811350824 
  272 0.789514824811350824 
  289 0.789514824811350824 
  306 0.789514824811350824 
  323 0.789514824811350824 
  340 0.789499305278524521 
  357 0.789499305278524521 
  374 0.789499305278524521 
  391 0.789499305278524521 
  408 0.789499305278524521 
  425 0.789499305278524521 
  442 0.787047401726924001 
  459 0.784340288681049325 
  476 0.784340288681049325 
  493 0.784340288681049325 
  510 0.784340288681049325 
  527 0.784340288681049325 
  544 0.784340288681049325 
  561 0.784340288681049325 
  578 0.784340288681049325 
  595 0.784340288681049325 
  612 0.784340288681049325 
  629 0.784340288681049325 
  646 0.784340288681049325 
  663 0.784340288681049325 
  680 0.784340288681049325 
  697 0.784340288681049325 
  714 0.784340288681049325 
  731 0.784340288681049325 
  748 0.784340288681049325 
  765 0.784340288681049325 
  782 0.784340288681049325 
  799 0.784340288681049325 
  816 0.784340288681049325 
  833 0.784340288681049325 
  850 0.784340288681049325 
  867 0.784340288681049325 
  884 0.784340288681049325 
  901 0.784340288681049325 
  918 0.784340288681049325 
  935 0.784340288681049325 
  952 0.784340288681049325 
  969 0.784340288681049325 
  986 0.784340288681049325 
 1003 0.784340288681049325 
 1020 0.784340288681049325 
 1037 0.784340288681049325 
 1054 0.784340288681049325 
 1071 0.784340288681049325 
 1088 0.784340288681049325 
 1105 0.784340288681049325 
 1122 0.784340288681049325 
 1139 0.784340288681049325 
 1156 0.784340288681049325 
 1173 0.784340288681049325 
 1190 0.784340288681049325 
 1207 0.784340288681049325 
 1224 0.784340288681049325 
 1241 0.784340288681049325 
 1258 0.784340288681049325 
 1275 0.784340288681049325 
 1292 0.784340288681049325 
 1309 0.784340288681049325 
 1326 0.784340288681049325 
 1343 0.784340288681049325 
 1360 0.784340288681049325 
 1377 0.784340288681049325 
 1394 0.784340288681049325 
 1411 0.784340288681049325 
 1428 0.784340288681049325 
 1445 0.784340288681049325 
 1462 0.784340288681049325 
 1479 0.784340288681049325 
 1496 0.784340288681049325 
 1513 0.784340288681049325 
 1530 0.784340288681049325 
 1547 0.784340288681049325 
 1564 0.784340288681049325 
 1581 0.784340288681049325 
 1598 0.784340288681049325 
 1615 0.784340288681049325 
 1632 0.784340288681049325 
 1649 0.784340288681049325 
 1666 0.784340288681049325 
 1683 0.784340288681049325 
 1700 0.784340288681049325 
 1717 0.784340288681049325 
 1734 0.784340288681049325 
 1751 0.784340288681049325 
 1768 0.784340288681049325 
 1785 0.784340288681049325 
 1802 0.784340288681049325 
 1819 0.784340288681049325 
 1836 0.784340288681049325 
 1853 0.784340288681049325 
 1870 0.784340288681049325 
 1887 0.784340288681049325 
 1904 0.784340288681049325 
 1921 0.784340288681049325 
 1938 0.784340288681049325 
 1955 0.784340288681049325 
 1972 0.784340288681049325 
 1989 0.784340288681049325 
 2000 0.784340288681049325 


==> P2NH3-81.dat <==
    1 0.950767449699042144 
   19 0.950767449699042144 
  161 0.704604711893095370 
  192 0.670944023721185889 
  414 0.609403335852981565 
  492 0.594018164683175365 
  510 0.587013373154150253 
 1079 0.587013373154150253 


==> P2NH3-82.dat <==
    1 0.950767449699042144 
    8 0.950767449699042144 
   86 0.950767449699042144 
  168 0.950767449699042144 
  184 0.950767449699042144 
  190 0.919545140163604779 
  300 0.673382410169520718 
  362 0.657997238200471513 
  384 0.611866321194583840 
  562 0.610904747946517279 
  588 0.590428775395019145 
  820 0.590428775395019145 
  862 0.587775641352216494 
 1000 0.587775641352216494 


==> P2NH3-83.dat <==
   12 0.950767449699042144 
   24 0.704604691491428570 
   36 0.704604691491428570 
   48 0.607641819655607485 
   60 0.607641819655607485 
   72 0.607641819655607485 
   84 0.607641819655607485 
   96 0.607641819655607485 
  108 0.599703716840218171 
  120 0.590613514613920199 
  132 0.590181122703162475 
  144 0.590181122703162475 
  156 0.590181122703162475 
  168 0.590181122703162475 
  180 0.590181122703162475 
  192 0.590181122703162475 
  204 0.590181122703162475 
  216 0.590181122703162475 
  228 0.590181122703162475 
  240 0.590181122703162475 
  252 0.590181122703162475 
  264 0.590181122703162475 
  276 0.590181122703162475 
  288 0.590181122703162475 
  300 0.590181122703162475 
  312 0.590181122703162475 
  324 0.590181122703162475 
  336 0.590181122703162475 
  348 0.590181122703162475 
  360 0.590181122703162475 
  372 0.590181122703162475 
  384 0.590181122703162475 
  396 0.590181122703162475 
  408 0.590181122703162475 
 1000 0.590181122703162475 


==> P2NH4-121.dat <==
    1 0.950769333714890807 
   19 0.950769333714890807 
  161 0.704616016019012803 
  192 0.670955917790332257 
  414 0.609417585133747219 
  492 0.594033002720067094 
  510 0.587027335751830082 
  771 0.587027335751830082 
  921 0.587027335751830082 
 1075 0.587027335751830082 


==> P2NH4-122.dat <==
    1 0.950769333714890807 
    8 0.950769333714890807 
   86 0.950769333714890807 
  168 0.950769333714890807 
  184 0.950769333714890807 
  190 0.919548218985037247 
  300 0.673394909069374270 
  362 0.658010325855276523 
  384 0.611881174172903775 
  562 0.610919637722023290 
  588 0.590444448738643213 
  820 0.590444448738643213 
  862 0.587722602794534921 
 1000 0.587722602794534921 


==> P2NH4-123.dat <==
   19 0.950769333714890807 
   38 0.704430148057149763 
   57 0.704430148057149763 
   76 0.608659065001755928 
   95 0.608659065001755928 
  114 0.608659065001755928 
  133 0.608659065001755928 
  152 0.608659065001755928 
  171 0.599517469302199180 
  190 0.595699709402281896 
  209 0.591881949502366500 
  228 0.591881949502366500 
  247 0.588064189602448995 
  266 0.588064189602448995 
  285 0.588064189602448995 
  304 0.588064189602448995 
  323 0.588064189602448995 
  342 0.588064189602448995 
  361 0.587005098805629566 
  380 0.587005098805629566 
  399 0.587005098805629566 
  418 0.587005098805629566 
  437 0.587005098805629566 
  456 0.587005098805629566 
  475 0.587005098805629566 
  494 0.587005098805629566 
  513 0.587005098805629566 
  532 0.587005098805629566 
  551 0.587005098805629566 
  570 0.587005098805629566 
  589 0.587005098805629566 
  608 0.587005098805629566 
  627 0.587005098805629566 
  646 0.587005098805629566 
  665 0.587005098805629566 
  684 0.587005098805629566 
  703 0.587005098805629566 
  722 0.587005098805629566 
  741 0.587005098805629566 
  760 0.587005098805629566 
  779 0.587005098805629566 
  798 0.587005098805629566 
  817 0.587005098805629566 
  836 0.587005098805629566 
  855 0.587005098805629566 
 1000 0.587005098805629566 


==> P2NH4-81.dat <==
    1 0.950769333714890807 
   19 0.950769333714890807 
  161 0.704616015987661992 
  192 0.670956615932450484 
  414 0.609418283084054213 
  492 0.594033700669170273 
  510 0.587029177197321950 
 1079 0.587029177197321950 


==> P2NH4-82.dat <==
    1 0.950769333714890807 
    8 0.950769333714890807 
   86 0.950769333714890807 
  168 0.950769333714890807 
  184 0.950769333714890807 
  190 0.919548218985037247 
  300 0.673394909069374270 
  362 0.658010325855276523 
  384 0.611881174172903775 
  562 0.610919637722023290 
  588 0.590444448738643213 
  820 0.590444448738643213 
  862 0.587722602794534921 
 1000 0.587722602794534921 


==> P2NH4-83.dat <==
   19 0.950769333714890807 
   38 0.704615976456821502 
   57 0.704615976456821502 
   76 0.607588227718336649 
   95 0.607588227718336649 
  114 0.607588227718336649 
  133 0.607588227718336649 
  152 0.607588227718336649 
  171 0.599783990146026791 
  190 0.595963641315584991 
  209 0.592143292485142525 
  228 0.592143292485142525 
  247 0.592143292485142525 
  266 0.592143292485142525 
  285 0.591524508060392362 
  304 0.588665781404352328 
  323 0.588665781404352328 
  342 0.588665781404352328 
  361 0.588665781404352328 
  380 0.588665781404352328 
  399 0.587114581806949420 
  418 0.587114581806949420 
  437 0.587114581806949420 
  456 0.587114581806949420 
  475 0.587114581806949420 
  494 0.587114581806949420 
  513 0.587114581806949420 
  532 0.587114581806949420 
  551 0.587114581806949420 
  570 0.587114581806949420 
  589 0.587114581806949420 
  608 0.587114581806949420 
  627 0.587114581806949420 
  646 0.587114581806949420 
  665 0.587114581806949420 
  684 0.587114581806949420 
  703 0.587114581806949420 
  722 0.587114581806949420 
  741 0.587114581806949420 
  760 0.587114581806949420 
 1000 0.587114581806949420 


==> P2VNH3-81.dat <==
    1 0.947676738912441530 
   19 0.947676738912441530 
  161 0.701775853810128192 
  192 0.668099269958315478 
  414 0.606347872519181541 
  492 0.591288859589241267 
  510 0.583696165925054022 
 1079 0.583696165925054022 


==> P2VNH3-82.dat <==
    1 0.947676738912441530 
    8 0.947676738912441530 
   86 0.947676738912441530 
  168 0.947676738912441530 
  184 0.947676738912441530 
  190 0.916975510882194311 
  300 0.670401436553089591 
  362 0.654991519177558157 
  384 0.608979125213343964 
  562 0.608019900785292555 
  588 0.587025262877658549 
  820 0.587025262877658549 
  862 0.585071682343028865 
 1000 0.585071682343028865 


==> P2VNH3-83.dat <==
   12 0.947759584094976071 
   24 0.701778282068439618 
   36 0.701778282068439618 
   48 0.604618513319465922 
   60 0.604618513319465922 
   72 0.604618513319465922 
   84 0.604618513319465922 
   96 0.604618513319465922 
  108 0.596891726304219716 
  120 0.587123914526968771 
  132 0.587123914526968771 
  144 0.587123914526968771 
  156 0.587123914526968771 
  168 0.587123914526968771 
  180 0.587123914526968771 
  192 0.587123914526968771 
  204 0.587123914526968771 
  216 0.587123914526968771 
  228 0.587123914526968771 
  240 0.587123914526968771 
  252 0.587123914526968771 
  264 0.587123914526968771 
  276 0.587123914526968771 
  288 0.587123914526968771 
  300 0.587123914526968771 
  312 0.587123914526968771 
  324 0.587123914526968771 
  336 0.587123914526968771 
  348 0.587123914526968771 
  360 0.587123914526968771 
  372 0.587123914526968771 
  384 0.587123914526968771 
  396 0.587123914526968771 
  408 0.587123914526968771 
 1000 0.587123914526968771 


==> P2VNH4-121.dat <==
    1 0.947676738912441530 
   19 0.947676738912441530 
  161 0.701775853841551167 
  192 0.668098571150447906 
  414 0.606347175050431675 
  492 0.591288161407734103 
  510 0.583702029894398677 
  771 0.583702029894398677 
  921 0.583702029894398677 
 1075 0.583153838743503017 


==> P2VNH4-122.dat <==
    1 0.947676738912441530 
    8 0.947676738912441530 
   86 0.947676738912441530 
  168 0.947676738912441530 
  184 0.947676738912441530 
  190 0.916975510882194311 
  300 0.670401436553089591 
  362 0.654991519177558157 
  384 0.608979125213343964 
  562 0.608019900785292555 
  588 0.587025262877658549 
  820 0.587025262877658549 
  862 0.585071682343028865 
 1000 0.585071682343028865 


==> P2VNH4-123.dat <==
   19 0.947759584094976071 
   38 0.701592041706622926 
   57 0.701592041706622926 
   76 0.605683399227623820 
   95 0.605683399227623820 
  114 0.605683399227623820 
  133 0.605683399227623820 
  152 0.605683399227623820 
  171 0.596690451062549809 
  190 0.592570577941122556 
  209 0.588904254990677334 
  228 0.588904254990677334 
  247 0.581852698874332108 
  266 0.581852698874332108 
  285 0.581852698874332108 
  304 0.581852698874332108 
  323 0.581852698874332108 
  342 0.581852698874332108 
  361 0.581852698874332108 
  380 0.581852698874332108 
  399 0.581852698874332108 
  418 0.581852698874332108 
  437 0.581852698874332108 
  456 0.581852698874332108 
  475 0.581852698874332108 
  494 0.581852698874332108 
  513 0.581852698874332108 
  532 0.581852698874332108 
  551 0.581651559579524191 
  570 0.581651559579524191 
  589 0.581651559579524191 
  608 0.581651559579524191 
  627 0.581651559579524191 
  646 0.581651559579524191 
  665 0.581651559579524191 
  684 0.581651559579524191 
  703 0.581651559579524191 
  722 0.581651559579524191 
  741 0.581651559579524191 
  760 0.581651559579524191 
  779 0.581651559579524191 
  798 0.581651559579524191 
  817 0.581651559579524191 
  836 0.581651559579524191 
  855 0.581651559579524191 
 1000 0.581651559579524191 


==> P2VNH4-81.dat <==
    1 0.947676738912441530 
   19 0.947676738912441530 
  161 0.701775853810128192 
  192 0.668099269958315478 
  414 0.606347872519181541 
  492 0.591288859589241267 
  510 0.583696165925054022 
 1079 0.583696165925054022 


==> P2VNH4-82.dat <==
    1 0.947676738912441530 
    8 0.947676738912441530 
   86 0.947676738912441530 
  168 0.947676738912441530 
  184 0.947676738912441530 
  190 0.916975510882194311 
  300 0.670401436553089591 
  362 0.654991519177558157 
  384 0.608979125213343964 
  562 0.608019900785292555 
  588 0.587025262877658549 
  820 0.587025262877658549 
  862 0.585071682343028865 
 1000 0.585071682343028865 


==> P2VNH4-83.dat <==
   19 0.947759584094976071 
   38 0.701778262898018035 
   57 0.701778262898018035 
   76 0.604618622937105554 
   95 0.604618622937105554 
  114 0.604618622937105554 
  133 0.604618622937105554 
  152 0.604618622937105554 
  171 0.596956587792226601 
  190 0.592834247687355043 
  209 0.589186453860462978 
  228 0.589186453860462978 
  247 0.589186453860462978 
  266 0.589186453860462978 
  285 0.588540328302458504 
  304 0.586417779825048835 
  323 0.586417779825048835 
  342 0.586417779825048835 
  361 0.585359332490229312 
  380 0.583024447847691696 
  399 0.583024447847691696 
  418 0.583024447847691696 
  437 0.582505253441200410 
  456 0.581810403933971987 
  475 0.581810403933971987 
  494 0.581810403933971987 
  513 0.581810403933971987 
  532 0.581810403933971987 
  551 0.581641111398801147 
  570 0.581641111398801147 
  589 0.581641111398801147 
  608 0.581641111398801147 
  627 0.581641111398801147 
  646 0.581641111398801147 
  665 0.581641111398801147 
  684 0.581641111398801147 
  703 0.581641111398801147 
  722 0.581641111398801147 
  741 0.581641111398801147 
  760 0.581641111398801147 
 1000 0.581641111398801147 


==> Q1C3NH3G1.dat <==
    1 0.972075204059772435 
   41 0.726997615290490784 
  177 0.624020788763837819 
  211 0.624020788763837819 
  252 0.594444382721534437 
  363 0.480010663861734521 
  455 0.455208973922431592 
  524 0.451668781975832490 
  593 0.443930557580634710 
  685 0.441476349830348280 
  846 0.441407016053290024 
 5000 0.441407016053290024 


==> Q1C3NH3G2.dat <==
    1 0.972075204059772435 
   12 0.972075204059772435 
   16 0.956566098219085115 
   52 0.489776082529272461 
  218 0.481146422160438680 
  336 0.450925070950939089 
  364 0.446599490764892193 
  386 0.436346301193334063 
  778 0.428755041365938838 
  870 0.424915164190709072 
  970 0.424731681276769968 
  988 0.424731681276769968 
 1028 0.424731681276769968 
 1264 0.423236586493176692 
 1316 0.422987188096597688 
 1372 0.422987188096597688 
 2012 0.422987188096597688 
 2208 0.422987188096597688 
 2232 0.422987188096597688 
 2350 0.422987188096597688 
 2400 0.422987188096597688 
 2490 0.422987188096597688 
 2560 0.422987188096597688 
 2674 0.422987188096597688 
 2744 0.422987188096597688 
 2768 0.422987188096597688 
 2790 0.422987188096597688 
 2908 0.422987188096597688 
 3442 0.422987188096597688 
 3502 0.422987188096597688 
 4068 0.422987188096597688 
 4156 0.422987188096597688 
 4182 0.422987188096597688 
 5114 0.422987188096597688 


==> Q1C3NH3G3.dat <==
   38 0.972075204059772435 
   76 0.919631582199977871 
  114 0.866220977507554002 
  152 0.741467776358655239 
  190 0.498378597708667770 
  228 0.498378597708667770 
  266 0.498378597708667770 
  304 0.498378597708667770 
  342 0.498378597708667770 
  380 0.498378597708667770 
  418 0.482394994227151930 
  456 0.428241628121785234 
  494 0.428241628121785234 
  532 0.428241628121785234 
  570 0.426965552581216823 
  608 0.420391897017477090 
  646 0.420391897017477090 
  684 0.420391897017477090 
  722 0.420391897017477090 
  760 0.420391897017477090 
  798 0.420391897017477090 
  836 0.420208294102108582 
  874 0.420208294102108582 
  912 0.420208294102108582 
  950 0.420208294102108582 
  988 0.420208294102108582 
 1026 0.420169144197914290 
 1064 0.420145336670230851 
 1102 0.420129753914334381 
 1140 0.420117290726013448 
 1178 0.420110800498769199 
 1216 0.420110800498769199 
 1254 0.420110800498769199 
 1292 0.420110800498769199 
 1330 0.420092312530247425 
 1368 0.420092312530247425 
 1406 0.420092312530247425 
 1444 0.420092312530247425 
 1482 0.420092312530247425 
 1520 0.420088332880073134 
 1558 0.420088332880073134 
 1596 0.420087338092424600 
 1634 0.420086840717333709 
 1672 0.420086840717333709 
 1710 0.420086840717333709 
 1748 0.420086840717333709 
 1786 0.420086840717333709 
 1824 0.420086840717333709 
 1862 0.420086840717333709 
 1900 0.420086395966228932 
 1938 0.420086395966228932 
 1976 0.420086395966228932 
 2014 0.420085842687290267 
 2052 0.420085253501008504 
 2090 0.420084677621826996 
 2128 0.420083565770013323 
 2166 0.420083565770013323 
 2204 0.420083565770013323 
 2242 0.420082653782019533 
 2280 0.420081585700307125 
 2318 0.420079822753190779 
 2356 0.420079822753190779 
 2394 0.420079822753190779 
 2432 0.420079822396531966 
 2470 0.420078403631290176 
 2508 0.420077452637458437 
 2546 0.420076895791882066 
 2584 0.420076890396896108 
 2622 0.420076885070173767 
 2660 0.420076874621513552 
 2698 0.420076854543292966 
 2736 0.420076817662934865 
 2774 0.420076757003995271 
 2812 0.420076688072818005 
 2850 0.420076688072818005 
 2888 0.420076688072818005 
 2926 0.420076688072818005 
 2964 0.420076632910059977 
 3002 0.420076632910059977 
 3040 0.420076632910059977 
 3078 0.420076626032911793 
 3116 0.420076626032911793 
 3154 0.420076626032911793 
 3192 0.420076626032911793 
 3230 0.420076610734292866 
 3268 0.420076607563868609 
 3306 0.420076605822326532 
 3344 0.420076598773279575 
 3382 0.420076592461745946 
 3420 0.420076592461745946 
 3458 0.420076586887777215 
 3496 0.420076584377395423 
 3534 0.420076584377395423 
 5000 0.420076584377395423 


==> Q1DNH31.dat <==
    1 0.250000000000000000 
   55 0.000000004826477822 
 1000 0.000000004826477822 


==> Q1DNH32.dat <==
    1 0.250000000000000000 
  196 0.150615814998624836 
  244 0.150615814998624836 
  260 0.133210874649077660 
  276 0.111438311384992050 
  470 0.015382481873693125 
  554 0.009700950516243926 
  686 0.005958751402998149 
  756 0.001861687563649782 
  836 0.000680073268011180 
 1000 0.000680073268011180 


==> Q1DNH321.dat <==
    1 0.250000000000000000 
   55 0.000000005012161700 
 1000 0.000000005012161700 


==> Q1DNH322.dat <==
    1 0.250000000000000000 
  196 0.149922883532545570 
  244 0.149922883532545570 
  260 0.132553298918820034 
  276 0.111438311384992050 
  470 0.015368292607624337 
  554 0.009700950516243926 
  686 0.005958751402998149 
  756 0.001861687563649782 
  836 0.000678502430554755 
 1000 0.000678502430554755 


==> Q1DNH323.dat <==
   33 0.250000000000000000 
   66 0.250000000000000000 
   99 0.249518999067990133 
  132 0.173462367857569799 
  165 0.135000968218248474 
  198 0.131891751676693147 
  231 0.131891751676693147 
  264 0.122154190450628253 
  297 0.115168395829864295 
  330 0.115168395829864295 
  363 0.115168395829864295 
  396 0.112844702621431064 
  429 0.111361952847328638 
  462 0.111361952847328638 
  495 0.111361952847328638 
  528 0.111361952847328638 
  561 0.111360174598599815 
  594 0.111114500571171587 
  627 0.111114500571171587 
  660 0.111114500571171587 
  693 0.111114500571171587 
  726 0.111114500571171587 
  759 0.111114500571171587 
  792 0.111114500571171587 
  825 0.111114500571171587 
  858 0.111114500571171587 
  891 0.111114500571171587 
  924 0.111114500571171587 
  957 0.111114500571171587 
  990 0.111114500571171587 
 1000 0.111114500571171587 


==> Q1DNH33.dat <==
    4 0.250000000000000000 
    8 0.250000000000000000 
   12 0.249999999999998335 
   16 0.140625000000000056 
   20 0.140624999999999667 
   24 0.140624999999999667 
   28 0.135976562499999787 
   32 0.122646691933772145 
   36 0.113341309767173909 
   40 0.113341309767173909 
   44 0.113341309767173909 
   48 0.113341309767173909 
   52 0.111999944055685585 
   56 0.111335384587887470 
   60 0.111335384587887470 
   64 0.111335384587887470 
   68 0.111262039427158316 
   72 0.111262039427158316 
   76 0.111262039427158316 
   80 0.111229279281765236 
   84 0.111136292199591216 
   88 0.111136292199591216 
   92 0.111136292199591216 
   96 0.111136292199591216 
  100 0.111120301929777732 
 1000 0.111120301929777732 


==> Q1DNH41.dat <==
    1 0.250000000000000000 
   55 0.000000005012161700 
 1000 0.000000005012161700 


==> Q1DNH42.dat <==
    1 0.250000000000000000 
  196 0.149922883532545570 
  244 0.149922883532545570 
  260 0.132553298918820034 
  276 0.111438311384992050 
  470 0.015368292607624337 
  554 0.009700950516243926 
  686 0.005958751402998149 
  756 0.001861687563649782 
  836 0.000678502430554755 
 1000 0.000678502430554755 


==> Q1DNH43.dat <==
    5 0.250000000000000000 
   10 0.250000000000000000 
   15 0.249518999067990133 
   20 0.155817174515235524 
   25 0.116926580500919308 
   30 0.116926580500919308 
   35 0.116926580500919308 
   40 0.116926580500919308 
   45 0.115911125498340206 
   50 0.111998679072877833 
   55 0.111998679072877833 
   60 0.111998679072877833 
   65 0.111998679072877833 
   70 0.111612380706227143 
   75 0.111146411469081635 
   80 0.111146411469081635 
   85 0.111146411469081635 
   90 0.111146411469081635 
   95 0.111129316359706298 
  100 0.111129316359706298 
  105 0.111129316359706298 
  110 0.111129316359706298 
  115 0.111122950599158277 
  120 0.111122950599158277 
  125 0.111122950599158277 
  130 0.111122950599158277 
 1000 0.111122950599158277 


==> Q1DVNH31.dat <==
    1 0.245094298404685385 
   55 0.000000000000000000 
 1000 0.000000000000000000 


==> Q1DVNH32.dat <==
    1 0.245094298404685385 
  196 0.147839349751323595 
  244 0.147839349751323595 
  260 0.130253578894954564 
  276 0.108678092514677013 
  470 0.015211161364523286 
  554 0.009540821159195946 
  686 0.005897452635398573 
  756 0.001881847363569279 
  836 0.000678406165780689 
 1000 0.000678406165780689 


==> Q1DVNH321.dat <==
    1 0.245094298404685385 
   55 0.000000000000000000 
 1000 0.000000000000000000 


==> Q1DVNH322.dat <==
    1 0.245094298404685385 
  196 0.147839349751323595 
  244 0.147839349751323595 
  260 0.130253578894954564 
  276 0.108678092514677013 
  470 0.015211161364523286 
  554 0.009540821159195946 
  686 0.005897452635398573 
  756 0.001881847363569279 
  836 0.000678406165780689 
 1000 0.000678406165780689 


==> Q1DVNH323.dat <==
   33 0.245053722089863285 
   66 0.245053722089863285 
   99 0.245053722089863285 
  132 0.170490966459873688 
  165 0.132049686721065457 
  198 0.130408953742734979 
  231 0.130408953742734979 
  264 0.120219539797439018 
  297 0.113505964536163767 
  330 0.113505964536163767 
  363 0.113505964536163767 
  396 0.111119976234465095 
  429 0.110212365893812753 
  462 0.110212365893812753 
  495 0.110212365893812753 
  528 0.110212365893812753 
  561 0.110212365893812753 
  594 0.110212365893812753 
  627 0.110212365893812753 
  660 0.110212365893812753 
  693 0.110212365893812753 
  726 0.110212365893812753 
  759 0.110212365893812753 
  792 0.110212365893812753 
  825 0.110212365893812753 
  858 0.110212365893812753 
  891 0.110212365893812753 
  924 0.110212365893812753 
  957 0.110212365893812753 
  990 0.110212365893812753 
 1000 0.110212365893812753 


==> Q1DVNH33.dat <==
    4 0.245053722089863285 
    8 0.245053722089863285 
   12 0.245053722089863285 
   16 0.138307557346707133 
   20 0.138307557346707133 
   24 0.138307557346707133 
   28 0.132698959028068025 
   32 0.120690736137517088 
   36 0.112571284834974014 
   40 0.112571284834974014 
   44 0.112571284834974014 
   48 0.112121772665778302 
   52 0.110386086834155600 
   56 0.110329367656485849 
   60 0.110329367656485849 
   64 0.110329367656485849 
   68 0.110329367656485849 
   72 0.110329367656485849 
   76 0.110315420690301480 
   80 0.110315420690301480 
   84 0.110315420690301480 
   88 0.110315420690301480 
   92 0.110315420690301480 
   96 0.110294821009321586 
  100 0.110294821009321586 
 1000 0.110294821009321586 


==> Q1DVNH41.dat <==
    1 0.245094298404685385 
   55 0.000000000000000000 
 1000 0.000000000000000000 


==> Q1DVNH42.dat <==
    1 0.245094298404685385 
  196 0.147839349751323595 
  244 0.147839349751323595 
  260 0.130253578894954564 
  276 0.108678092514677013 
  470 0.015211161364523286 
  554 0.009540821159195946 
  686 0.005897452635398573 
  756 0.001881847363569279 
  836 0.000678406165780689 
 1000 0.000678406165780689 


==> Q1DVNH43.dat <==
    5 0.245053722089863285 
   10 0.245053722089863285 
   15 0.245053722089863285 
   20 0.153190538094251288 
   25 0.114922987997013518 
   30 0.114922987997013518 
   35 0.114922987997013518 
   40 0.114922987997013518 
   45 0.114204795749181645 
   50 0.110519085623104515 
   55 0.110519085623104515 
   60 0.110519085623104515 
   65 0.110519085623104515 
   70 0.110096988138212726 
   75 0.110096988138212726 
   80 0.110096988138212726 
   85 0.110096988138212726 
   90 0.110096988138212726 
   95 0.110096988138212726 
  100 0.110096988138212726 
  105 0.110096988138212726 
  110 0.110096988138212726 
  115 0.110096988138212726 
  120 0.110096988138212726 
  125 0.110096988138212726 
  130 0.110096988138212726 
 1000 0.110096988138212726 


==> Q1SNH31.dat <==
    1 0.899999999999999911 
   12 0.400000010000000183 
   24 0.400000010000000183 
   36 0.400000010000000183 
   48 0.400000010000000183 
   60 0.400000010000000183 
   72 0.400000010000000183 
   84 0.400000010000000183 
   96 0.400000010000000183 
  212 0.375006134430824978 
  220 0.333333333333381221 
  246 0.333333333333341253 
  493 0.333333333333341253 
  712 0.333333333333341253 
 1000 0.333333333333341253 


==> Q1SNH32.dat <==
    1 0.899999999999999911 
   12 0.400000016666666736 
  100 0.347498297294603908 
  116 0.339085590628212086 
  390 0.339085590628212086 
  438 0.339085590628212086 
  454 0.337031904976088037 
  778 0.337031904976088037 
  796 0.335078777855772114 
  814 0.333514877926810005 
  850 0.333405415728205701 
 1000 0.333405415728205701 


==> Q1SNH321.dat <==
    1 0.899999999999999911 
   12 0.400000010000000183 
   24 0.400000010000000183 
   36 0.400000010000000183 
   48 0.400000010000000183 
   60 0.400000010000000183 
   72 0.400000010000000183 
   84 0.400000010000000183 
   96 0.400000010000000183 
  212 0.375006134430824978 
  220 0.333333333333381221 
  246 0.333333333333341253 
  493 0.333333333333341253 
  712 0.333333333333311277 
 1000 0.333333333333311277 


==> Q1SNH322.dat <==
    1 0.899999999999999911 
   12 0.400000016666666736 
  100 0.345769902796262907 
  116 0.339085590628212086 
  390 0.339085590628212086 
  438 0.339085590628212086 
  454 0.337031904976088037 
  778 0.337031904976088037 
  796 0.335078777855772114 
  814 0.333242561036591778 
  850 0.333242561036591778 
 1000 0.333242561036591778 


==> Q1SNH323.dat <==
   33 0.899999999999999911 
   66 0.899999999999999911 
   99 0.400000000000000133 
  132 0.400000000000000133 
  165 0.400000000000000133 
  198 0.400000000000000133 
  231 0.365625730687228201 
  264 0.365625730687228201 
  297 0.365625730687228201 
  330 0.365625730687228201 
  363 0.344087949345809330 
  396 0.334820770688903147 
  429 0.334820770688903147 
  462 0.334820770688903147 
  495 0.334820770688903147 
  528 0.334818787872673496 
  561 0.333273597723440118 
  594 0.333273597723440118 
  627 0.333273597723440118 
  660 0.333273597723440118 
  693 0.333273267112774274 
  726 0.333015625311997243 
  759 0.332772331474588012 
  792 0.332772331474588012 
  825 0.332772331474588012 
  858 0.332772331474588012 
  891 0.332772331474588012 
  924 0.332772331474588012 
  957 0.332768713992474541 
 1000 0.332768713992474541 


==> Q1SNH33.dat <==
    4 0.899999999999999911 
    8 0.899999999999999911 
   12 0.400000000000000133 
   16 0.400000000000000133 
   20 0.400000000000000133 
   24 0.400000000000000133 
   28 0.366666666666662644 
   32 0.366666666666662644 
   36 0.366666666666662644 
   40 0.366666666666662644 
   44 0.344444444444443221 
   48 0.335185185185183920 
   52 0.335185185185183920 
   56 0.335185185185183920 
   60 0.335185185185183920 
   64 0.335185185185183920 
   68 0.333641975308640704 
   72 0.333641975308640704 
   76 0.333641975308640704 
   80 0.333641975308640704 
   84 0.333641975308640704 
   88 0.333384773662550149 
   92 0.333384773662550149 
   96 0.333384773662550149 
  100 0.333384773662550149 
  104 0.333384773662550149 
  108 0.333341906721535075 
  112 0.333341906721535075 
  116 0.333341906721535075 
 1000 0.333341906721535075 


==> Q1SNH331.dat <==
    1 0.899999999999999911 
   12 0.400000010000000183 
   24 0.400000010000000183 
   36 0.400000010000000183 
   48 0.400000010000000183 
   60 0.400000010000000183 
   72 0.400000010000000183 
   84 0.400000010000000183 
   96 0.400000010000000183 
  212 0.375006134430824978 
  220 0.333333333333381221 
  246 0.333333333333341253 
  493 0.333333333333341253 
  712 0.333333333333341253 
 1000 0.333333333333341253 


==> Q1SNH332.dat <==
    1 0.899999999999999911 
   12 0.400000016666666736 
  100 0.347498297294603908 
  116 0.339085590628212086 
  390 0.339085590628212086 
  438 0.339085590628212086 
  454 0.337031904976088037 
  778 0.337031904976088037 
  796 0.335078777855772114 
  814 0.333514877926810005 
  850 0.333405415728205701 
 1000 0.333405415728205701 


==> Q1SNH333.dat <==
   34 0.899999999999999911 
   68 0.899999999999999911 
  102 0.400000000000000133 
  136 0.400000000000000133 
  170 0.400000000000000133 
  204 0.400000000000000133 
  238 0.366666666666662644 
  272 0.366666666666662644 
  306 0.366666666666662644 
  340 0.366666666666662644 
  374 0.344444444444443221 
  408 0.335185185185183920 
  442 0.335185185185183920 
  476 0.335185185185183920 
  510 0.335185185185183920 
  544 0.335185185185183920 
  578 0.333641975308640704 
  612 0.333641975308640704 
  646 0.333641975308640704 
  680 0.333641975308640704 
  714 0.333641975308640704 
  748 0.333384773662550149 
  782 0.333384773662550149 
  816 0.333384773662550149 
  850 0.333384773662550149 
  884 0.333384773662550149 
  918 0.333341906721535075 
  952 0.333341906721535075 
  986 0.333341906721535075 
 1000 0.333341906721535075 


==> Q1SNH41.dat <==
    1 0.899999999999999911 
   12 0.400000010000000183 
   24 0.400000010000000183 
   36 0.400000010000000183 
   48 0.400000010000000183 
   60 0.400000010000000183 
   72 0.400000010000000183 
   84 0.400000010000000183 
   96 0.400000010000000183 
  212 0.375006134430824978 
  220 0.333333333333381221 
  246 0.333333333333341253 
  493 0.333333333333341253 
  712 0.333333333333311277 
 1000 0.333333333333311277 


==> Q1SNH42.dat <==
    1 0.899999999999999911 
   12 0.400000016666666736 
  100 0.345769902796262907 
  116 0.339085590628212086 
  390 0.339085590628212086 
  438 0.339085590628212086 
  454 0.337031904976088037 
  778 0.337031904976088037 
  796 0.335078777855772114 
  814 0.333242561036591778 
  850 0.333242561036591778 
 1000 0.333242561036591778 


==> Q1SNH43.dat <==
    5 0.899999999999999911 
   10 0.899999999999999911 
   15 0.400000000000000133 
   20 0.400000000000000133 
   25 0.400000000000000133 
   30 0.388636363636363891 
   35 0.388636363636363891 
   40 0.388636363636363891 
   45 0.347217905087147893 
   50 0.347217905087147893 
   55 0.347217905087147893 
   60 0.347217905087147893 
   65 0.347217905087147893 
   70 0.347217905087147893 
   75 0.347217905087147893 
   80 0.347217905087147893 
   85 0.347217905087147893 
   90 0.347217905087147893 
   95 0.347217905087147893 
  100 0.347217905087147893 
  105 0.347217905087147893 
  110 0.347217905087147893 
  115 0.347217905087147893 
  120 0.347217905087147893 
  125 0.347217905087147893 
  130 0.347217905087147893 
  135 0.347217905087147893 
  140 0.347217905087147893 
  145 0.347217905087147893 
  150 0.347217905087147893 
  155 0.347217905087147893 
  160 0.347217905087147893 
  165 0.347217905087147893 
  170 0.347217905087147893 
  175 0.347217905087147893 
 1000 0.347217905087147893 


==> Q1SVNH31.dat <==
    1 0.898652917441891907 
   12 0.398810378615953198 
   24 0.398810378615953198 
   36 0.398810378615953198 
   48 0.398810378615953198 
   60 0.398810378615953198 
   72 0.398810378615953198 
   84 0.398810378615953198 
   96 0.398810378615953198 
  212 0.374994465216982986 
  220 0.332033021240799253 
  246 0.331622981737057732 
  493 0.331622981737057732 
  712 0.331622981737057732 
 1000 0.331622981737057732 


==> Q1SVNH32.dat <==
    1 0.898652917441891907 
   12 0.398810385285615798 
  100 0.345786437117579337 
  116 0.338828641787941698 
  390 0.338828641787941698 
  438 0.338828641787941698 
  454 0.335261438130956491 
  778 0.335261438130956491 
  796 0.332986986487889158 
  814 0.332861093141116726 
  850 0.332072202287457707 
 1000 0.332072202287457707 


==> Q1SVNH321.dat <==
    1 0.898652917441891907 
   12 0.398810378615953198 
   24 0.398810378615953198 
   36 0.398810378615953198 
   48 0.398810378615953198 
   60 0.398810378615953198 
   72 0.398810378615953198 
   84 0.398810378615953198 
   96 0.398810378615953198 
  212 0.374994465216982986 
  220 0.332033021240799253 
  246 0.331622981737057732 
  493 0.331622981737057732 
  712 0.331622981737057732 
 1000 0.331622981737057732 


==> Q1SVNH322.dat <==
    1 0.898652917441891907 
   12 0.398810385285615798 
  100 0.345786437117579337 
  116 0.338828641787941698 
  390 0.338828641787941698 
  438 0.338828641787941698 
  454 0.335261438130956491 
  778 0.335261438130956491 
  796 0.332986986487889158 
  814 0.332861093141116726 
  850 0.332072202287457707 
 1000 0.332072202287457707 


==> Q1SVNH323.dat <==
   33 0.895463844779264329 
   66 0.895463844779264329 
   99 0.398695934125090468 
  132 0.398695934125090468 
  165 0.398695934125090468 
  198 0.398695934125090468 
  231 0.365725266700996254 
  264 0.365725266700996254 
  297 0.365725266700996254 
  330 0.365725266700996254 
  363 0.343892984141113689 
  396 0.333964305519809102 
  429 0.333964305519809102 
  462 0.333964305519809102 
  495 0.333964305519809102 
  528 0.331647107281028197 
  561 0.330612998756565080 
  594 0.330612998756565080 
  627 0.330612998756565080 
  660 0.330612998756565080 
  693 0.330612998756565080 
  726 0.330612998756565080 
  759 0.330612998756565080 
  792 0.330612998756565080 
  825 0.330612998756565080 
  858 0.330612998756565080 
  891 0.330612998756565080 
  924 0.330612998756565080 
  957 0.330612998756565080 
 1000 0.330612998756565080 


==> Q1SVNH33.dat <==
    4 0.895463844779264329 
    8 0.895463844779264329 
   12 0.398695934125090468 
   16 0.398695934125090468 
   20 0.398695934125090468 
   24 0.398695934125090468 
   28 0.365013204027750449 
   32 0.365013204027750449 
   36 0.365013204027750449 
   40 0.365013204027750449 
   44 0.344248651821626839 
   48 0.334336616800005149 
   52 0.334336616800005149 
   56 0.334336616800005149 
   60 0.334336616800005149 
   64 0.332536950123137665 
   68 0.330884287673648414 
   72 0.330884287673648414 
   76 0.330884287673648414 
   80 0.330884287673648414 
   84 0.330884287673648414 
   88 0.330884287673648414 
   92 0.330884287673648414 
   96 0.330884287673648414 
  100 0.330884287673648414 
  104 0.330884287673648414 
  108 0.330884287673648414 
  112 0.330884287673648414 
  116 0.330884287673648414 
 1000 0.330884287673648414 


==> Q1SVNH331.dat <==
    1 0.899999999999999911 
   12 0.400000010000000183 
   24 0.400000010000000183 
   36 0.400000010000000183 
   48 0.400000010000000183 
   60 0.400000010000000183 
   72 0.400000010000000183 
   84 0.400000010000000183 
   96 0.400000010000000183 
  212 0.375006134430824978 
  220 0.333333333333381221 
  246 0.333333333333341253 
  493 0.333333333333341253 
  712 0.333333333333341253 
 1000 0.333333333333341253 


==> Q1SVNH332.dat <==
    1 0.899999999999999911 
   12 0.400000016666666736 
  100 0.347498297294603908 
  116 0.339085590628212086 
  390 0.339085590628212086 
  438 0.339085590628212086 
  454 0.337031904976088037 
  778 0.337031904976088037 
  796 0.335078777855772114 
  814 0.333514877926810005 
  850 0.333405415728205701 
 1000 0.333405415728205701 


==> Q1SVNH333.dat <==
   34 0.899999999999999911 
   68 0.899999999999999911 
  102 0.400000000000000133 
  136 0.400000000000000133 
  170 0.400000000000000133 
  204 0.400000000000000133 
  238 0.366666666666662644 
  272 0.366666666666662644 
  306 0.366666666666662644 
  340 0.366666666666662644 
  374 0.344444444444443221 
  408 0.335185185185183920 
  442 0.335185185185183920 
  476 0.335185185185183920 
  510 0.335185185185183920 
  544 0.335185185185183920 
  578 0.333641975308640704 
  612 0.333641975308640704 
  646 0.333641975308640704 
  680 0.333641975308640704 
  714 0.333641975308640704 
  748 0.333384773662550149 
  782 0.333384773662550149 
  816 0.333384773662550149 
  850 0.333384773662550149 
  884 0.333384773662550149 
  918 0.333341906721535075 
  952 0.333341906721535075 
  986 0.333341906721535075 
 1000 0.333341906721535075 


==> Q1SVNH41.dat <==
    1 0.898652917441891907 
   12 0.398810378615953198 
   24 0.398810378615953198 
   36 0.398810378615953198 
   48 0.398810378615953198 
   60 0.398810378615953198 
   72 0.398810378615953198 
   84 0.398810378615953198 
   96 0.398810378615953198 
  212 0.374994465216982986 
  220 0.332033021240799253 
  246 0.331622981737057732 
  493 0.331622981737057732 
  712 0.331622981737057732 
 1000 0.331622981737057732 


==> Q1SVNH42.dat <==
    1 0.898652917441891907 
   12 0.398810385285615798 
  100 0.345786437117579337 
  116 0.338828641787941698 
  390 0.338828641787941698 
  438 0.338828641787941698 
  454 0.335261438130956491 
  778 0.335261438130956491 
  796 0.332986986487889158 
  814 0.332861093141116726 
  850 0.332072202287457707 
 1000 0.332072202287457707 


==> Q1SVNH43.dat <==
    5 0.895463844779264329 
   10 0.895463844779264329 
   15 0.398695934125090468 
   20 0.398695934125090468 
   25 0.398695934125090468 
   30 0.388354458914584200 
   35 0.388354458914584200 
   40 0.388354458914584200 
   45 0.346933221582044593 
   50 0.346933221582044593 
   55 0.346933221582044593 
   60 0.346933221582044593 
   65 0.346933221582044593 
   70 0.346933221582044593 
   75 0.346933221582044593 
   80 0.346933221582044593 
   85 0.346933221582044593 
   90 0.346933221582044593 
   95 0.346933221582044593 
  100 0.346933221582044593 
  105 0.346933221582044593 
  110 0.346933221582044593 
  115 0.346933221582044593 
  120 0.346933221582044593 
  125 0.346933221582044593 
  130 0.346933221582044593 
  135 0.346933221582044593 
  140 0.346933221582044593 
  145 0.346933221582044593 
  150 0.346933221582044593 
  155 0.346933221582044593 
  160 0.346933221582044593 
  165 0.346933221582044593 
  170 0.346933221582044593 
  175 0.346933221582044593 
 1000 0.346933221582044593 


==> Uzawa4000NH3-121.dat <==
    1 1.822875655532298467 
   71 1.316220581813094315 
  101 0.839250503120321012 
  146 0.836323580054093574 
  176 0.836323580054093574 
  406 0.836323580054093574 
 1022 0.836323580054093574 
 1220 0.836323580054093574 
 1981 0.836323580054093574 
 2334 0.822628859524968670 
 2404 0.792016904397099819 
 2663 0.791668741271896792 
 2985 0.783826768222776527 
 3125 0.776412151514212057 
 4000 0.776412151514212057 


==> Uzawa4000NH3-122.dat <==
    1 1.822875655532298467 
   16 1.307701199969897532 
   28 0.998359591000485880 
   30 0.961847880809421518 
   44 0.882821938251747373 
  100 0.841152484548117974 
  238 0.826685622696649913 
  316 0.822766989409781657 
  334 0.816804825723994044 
  344 0.807590502513965247 
  462 0.807590502513965247 
  558 0.796598657342741157 
  618 0.786314513312625918 
  830 0.781451118320965366 
  858 0.776025530894147386 
  908 0.775506376162725664 
 1288 0.775506376162725664 
 1342 0.775506376162725664 
 1402 0.775506376162725664 
 1440 0.775506376162725664 
 1468 0.775506376162725664 
 1622 0.775506376162725664 
 1820 0.775506376162725664 
 1850 0.775506376162725664 
 1868 0.775506376162725664 
 1884 0.775506376162725664 
 1900 0.775506376162725664 
 1918 0.775506376162725664 
 2602 0.775506376162725664 
 2620 0.775506376162725664 
 2938 0.775506376162725664 
 3022 0.775506376162725664 
 3634 0.775506376162725664 
 3660 0.775506376162725664 
 4000 0.775506376162725664 


==> Uzawa4000NH3-123.dat <==
   16 1.822875655532298467 
   32 1.822875655532298467 
   48 1.822875655532298467 
   64 1.822875655532298467 
   80 1.369188865525063914 
   96 1.064386933673193258 
  112 0.971195379136812975 
  128 0.959658764157333644 
  144 0.949251143229479122 
  160 0.928673982427737132 
  176 0.889273944253012760 
  192 0.824582627600044749 
  208 0.824582627600044749 
  224 0.824582627600044749 
  240 0.803682845566810689 
  256 0.803682845566810689 
  272 0.803682845566810689 
  288 0.803682845566810689 
  304 0.803682845566810689 
  320 0.800665870223978282 
  336 0.799284669363271472 
  352 0.799284669363271472 
  368 0.798952902182187286 
  384 0.798952902182187286 
  400 0.798952902182187286 
  416 0.798952902182187286 
  432 0.798952902182187286 
  448 0.798597158821977904 
  464 0.796655778561755290 
  480 0.792873436327072967 
  496 0.785705877308061740 
  512 0.785705877308061740 
  528 0.779054920977867216 
  544 0.779054920977867216 
  560 0.779054920977867216 
  576 0.779054920977867216 
  592 0.779054920977867216 
  608 0.778241232694399043 
  624 0.777229958678355648 
  640 0.776211483217585041 
  656 0.776211483217585041 
  672 0.776211483217585041 
  688 0.776211483217585041 
  704 0.776211483217585041 
  720 0.776211483217585041 
  736 0.776211483217585041 
  752 0.775620316459789017 
  768 0.775620316459789017 
  784 0.775620316459789017 
  800 0.775523549921318112 
  816 0.775523549921318112 
  832 0.775523549921318112 
  848 0.775523549921318112 
  864 0.775347460534327237 
  880 0.775046284888617154 
  896 0.774745138294770319 
  912 0.774745138294770319 
  928 0.774745138294770319 
  944 0.774745138294770319 
  960 0.774745138294770319 
  976 0.774745138294770319 
  992 0.774745138294770319 
 1008 0.774745138294770319 
 1024 0.774745138294770319 
 1040 0.774745138294770319 
 1056 0.774745138294770319 
 1072 0.774745138294770319 
 1088 0.774676664276097826 
 1104 0.774636503278416044 
 1120 0.774636503278416044 
 1136 0.774636503278416044 
 1152 0.774636503278416044 
 1168 0.774636503278416044 
 1184 0.774632320410708952 
 1200 0.774619312981090435 
 1216 0.774619312981090435 
 1232 0.774619312981090435 
 1248 0.774618165981198259 
 1264 0.774618165981198259 
 1280 0.774618165981198259 
 1296 0.774618165981198259 
 1312 0.774615873908161112 
 1328 0.774611623493805190 
 1344 0.774607373413541578 
 1360 0.774598874252521719 
 1376 0.774598874252521719 
 1392 0.774598874252521719 
 1408 0.774598874252521719 
 1424 0.774598874252521719 
 1440 0.774598874252521719 
 1456 0.774598874252521719 
 1472 0.774598874252521719 
 1488 0.774598874252521719 
 1504 0.774598874252521719 
 1520 0.774598874252521719 
 1536 0.774598874252521719 
 1552 0.774598398973572411 
 1568 0.774597347485787902 
 1584 0.774597347485787902 
 1600 0.774597347485787902 
 1616 0.774597347485787902 
 1632 0.774597347485787902 
 1648 0.774597347485787902 
 1664 0.774597347485787902 
 1680 0.774597347485787902 
 1696 0.774597347485787902 
 1712 0.774597254351533704 
 1728 0.774596930198397704 
 1744 0.774596930198397704 
 1760 0.774596930198397704 
 1776 0.774596930198397704 
 1792 0.774596930198397704 
 1808 0.774596930198397704 
 1824 0.774596930198397704 
 1840 0.774596853304722610 
 1856 0.774596853304722610 
 1872 0.774596755950247684 
 1888 0.774596755950247684 
 1904 0.774596755950247684 
 1920 0.774596755950247684 
 1936 0.774596755950247684 
 1952 0.774596755950247684 
 1968 0.774596755950247684 
 1984 0.774596755950247684 
 2000 0.774596755950247684 
 2016 0.774596716438457844 
 2032 0.774596715698494864 
 2048 0.774596715698494864 
 2064 0.774596715698494864 
 2080 0.774596708133841405 
 2096 0.774596701959041622 
 4000 0.774596701959041622 


==> Uzawa4000NH4-121.dat <==
    1 1.820384630275356574 
   71 1.316181365302274919 
  101 0.839121511720103408 
  146 0.834559788847621387 
  176 0.834559788847621387 
  406 0.834559788847621387 
 1022 0.834559788847621387 
 1220 0.834559788847621387 
 1981 0.834559788847621387 
 2320 0.826017820571529504 
 2579 0.817501106341190220 
 2719 0.791720502573988516 
 3160 0.788077022490775492 
 3230 0.783431704425160191 
 3370 0.778397710227928252 
 3559 0.774929005147701577 
 4000 0.774929005147701577 


==> Uzawa4000NH4-122.dat <==
    1 1.820384630275356574 
   16 1.307453482294974378 
   28 0.998359589447876172 
   30 0.961846610284359693 
   44 0.882661545694613969 
  100 0.840929325231504765 
  238 0.826439820834209971 
  324 0.822514973470623745 
  342 0.816543286400185697 
  352 0.807314080162249148 
  470 0.807314080162249148 
  542 0.792162305829541724 
  652 0.787103877295639243 
  696 0.783855954319320425 
  862 0.782257005997797239 
  890 0.780176305885014965 
  902 0.777525987281978415 
  930 0.774891566949635568 
 1188 0.774891566949635568 
 1310 0.774891566949635568 
 1366 0.774891566949635568 
 1380 0.774891566949635568 
 1412 0.774891566949635568 
 1426 0.774598959531594855 
 1492 0.774438072953698264 
 1922 0.774400195566048222 
 1956 0.774400195566048222 
 2028 0.774400195566048222 
 2044 0.774362756824920173 
 2096 0.774334930598554627 
 2136 0.774334930598554627 
 3938 0.774334930598554627 
 4000 0.774334930598554627 


==> Uzawa4000NH4-123.dat <==
   23 1.820384630275356574 
   46 1.820384630275356574 
   69 1.820384630275356574 
   92 1.820384630275356574 
  115 1.287627152444419831 
  138 0.997714754268604564 
  161 0.990810643508868494 
  184 0.983863514033823550 
  207 0.969840507628120352 
  230 0.941351692274956409 
  253 0.887371230864034910 
  276 0.790691776791186074 
  299 0.790691776791186074 
  322 0.790691776791186074 
  345 0.790691776791186074 
  368 0.790691776791186074 
  391 0.790691776791186074 
  414 0.790691776791186074 
  437 0.790691776791186074 
  460 0.790479379759863487 
  483 0.790479379759863487 
  506 0.790479379759863487 
  529 0.790479379759863487 
  552 0.790479379759863487 
  575 0.790479379759863487 
  598 0.788033045850210945 
  621 0.785338487923827766 
  644 0.785338487923827766 
  667 0.785338487923827766 
  690 0.785338487923827766 
  713 0.785338487923827766 
  736 0.785338487923827766 
  759 0.785338487923827766 
  782 0.785338487923827766 
  805 0.785338487923827766 
  828 0.785338487923827766 
  851 0.785338487923827766 
  874 0.785338487923827766 
  897 0.785338487923827766 
  920 0.785338487923827766 
  943 0.785338487923827766 
  966 0.785338487923827766 
  989 0.785338487923827766 
 1012 0.785338487923827766 
 1035 0.785338487923827766 
 1058 0.785338487923827766 
 1081 0.785338487923827766 
 1104 0.785338487923827766 
 1127 0.785338487923827766 
 1150 0.785338487923827766 
 1173 0.785338487923827766 
 1196 0.785338487923827766 
 1219 0.785338487923827766 
 1242 0.785338487923827766 
 1265 0.785338487923827766 
 1288 0.785338487923827766 
 1311 0.785338487923827766 
 1334 0.785338487923827766 
 1357 0.785338487923827766 
 1380 0.785338487923827766 
 1403 0.785338487923827766 
 1426 0.785338487923827766 
 1449 0.785338487923827766 
 1472 0.785338487923827766 
 1495 0.785338487923827766 
 1518 0.785338487923827766 
 1541 0.785338487923827766 
 1564 0.785338487923827766 
 1587 0.785338487923827766 
 1610 0.785338487923827766 
 1633 0.785338487923827766 
 1656 0.785338487923827766 
 1679 0.785338487923827766 
 1702 0.785338487923827766 
 1725 0.785338487923827766 
 1748 0.785338487923827766 
 1771 0.785338487923827766 
 1794 0.785338487923827766 
 1817 0.785338487923827766 
 1840 0.785338487923827766 
 1863 0.785338487923827766 
 1886 0.785338487923827766 
 1909 0.785338487923827766 
 1932 0.785338487923827766 
 1955 0.785338487923827766 
 1978 0.785338487923827766 
 2001 0.785338487923827766 
 2024 0.785338487923827766 
 2047 0.785338487923827766 
 2070 0.785338487923827766 
 2093 0.785338487923827766 
 2116 0.785338487923827766 
 2139 0.785338487923827766 
 2162 0.785338487923827766 
 2185 0.785338487923827766 
 2208 0.785338487923827766 
 2231 0.785338487923827766 
 2254 0.785338487923827766 
 2277 0.785338487923827766 
 2300 0.785338487923827766 
 2323 0.785338487923827766 
 2346 0.785338487923827766 
 2369 0.785338487923827766 
 2392 0.785338487923827766 
 2415 0.785338487923827766 
 2438 0.785338487923827766 
 2461 0.785338487923827766 
 2484 0.785338487923827766 
 2507 0.785338487923827766 
 2530 0.785338487923827766 
 2553 0.785338487923827766 
 2576 0.785338487923827766 
 2599 0.785338487923827766 
 2622 0.785338487923827766 
 2645 0.785338487923827766 
 2668 0.785338487923827766 
 2691 0.785338487923827766 
 2714 0.785338487923827766 
 2737 0.785338487923827766 
 2760 0.785338487923827766 
 2783 0.785338487923827766 
 2806 0.785338487923827766 
 2829 0.785338487923827766 
 2852 0.785338487923827766 
 2875 0.785338487923827766 
 2898 0.785338487923827766 
 2921 0.785338487923827766 
 2944 0.785338487923827766 
 2967 0.785338487923827766 
 2990 0.785338487923827766 
 3013 0.785338487923827766 
 3036 0.785338487923827766 
 3059 0.785338487923827766 
 3082 0.785338487923827766 
 3105 0.785338487923827766 
 3128 0.785338487923827766 
 3151 0.785338487923827766 
 3174 0.785338487923827766 
 3197 0.785338487923827766 
 3220 0.785338487923827766 
 3243 0.785338487923827766 
 3266 0.785338487923827766 
 3289 0.785338487923827766 
 3312 0.785338487923827766 
 3335 0.785338487923827766 
 3358 0.785338487923827766 
 3381 0.785338487923827766 
 3404 0.785338487923827766 
 3427 0.785338487923827766 
 3450 0.785338487923827766 
 3473 0.785338487923827766 
 3496 0.785338487923827766 
 3519 0.785338487923827766 
 3542 0.785338487923827766 
 3565 0.785338487923827766 
 3588 0.785338487923827766 
 3611 0.785338487923827766 
 3634 0.785338487923827766 
 3657 0.785338487923827766 
 3680 0.785338487923827766 
 3703 0.785338487923827766 
 3726 0.785338487923827766 
 3749 0.785338487923827766 
 3772 0.785338487923827766 
 3795 0.785338487923827766 
 3818 0.785338487923827766 
 3841 0.785338487923827766 
 3864 0.785338487923827766 
 3887 0.785338487923827766 
 3910 0.785338487923827766 
 3933 0.785338487923827766 
 3956 0.785338487923827766 
 3979 0.785338487923827766 
 4000 0.785338487923827766 


==> VK3NH3-121.dat <==
    1 7.608753185465390700 
   86 3.021858130401679610 
  116 1.007601253822896226 
  176 0.889046776083004531 
  191 0.549259127097055266 
  326 0.549259127097055266 
  371 0.549259127097055266 
  416 0.549259127097055266 
  446 0.549259127097055266 
 1047 0.549259127097055266 
 1153 0.549259127097055266 
 1840 0.501714733888163122 
 2008 0.501714733888163122 
 2795 0.501714733888163122 
 3366 0.501714733888163122 
 3922 0.501714733888163122 
 4058 0.501714733888163122 
 4255 0.501714733888163122 
 4391 0.501714733888163122 
 4654 0.501714733888163122 
 4832 0.501714733888163122 
 5000 0.501714733888163122 


==> VK3NH3-122.dat <==
    1 7.608753185465390700 
   24 1.685483824125725061 
   40 1.066446628613690439 
   54 0.468594624358939338 
   66 0.468594624358939338 
   88 0.468594624358939338 
  100 0.468594624358939338 
  120 0.468594624358939338 
  142 0.468594624358939338 
  328 0.468594624358939338 
  336 0.468594624358939338 
  340 0.468594624358939338 
  604 0.468594624358939338 
  674 0.468594624358939338 
  774 0.468594624358939338 
  832 0.468594624358939338 
 1124 0.468594624358939338 
 1616 0.468594624358939338 
 1736 0.468594624358939338 
 1784 0.468594624358939338 
 1876 0.468594624358939338 
 2534 0.468594624358939338 
 3250 0.468594624358939338 
 3286 0.441661217377224080 
 3370 0.433838690777933134 
 3398 0.433838690777933134 
 3436 0.433838690777933134 
 3572 0.433838690777933134 
 3726 0.433838690777933134 
 3756 0.433838690777933134 
 3776 0.433838690777933134 
 3878 0.433838690777933134 
 5000 0.433838690777933134 


==> VK3NH3-123.dat <==
   16 7.608753185465390700 
   32 7.608753185465390700 
   48 7.608753185465390700 
   64 7.608753185465390700 
   80 7.608753185465390700 
   96 7.608753185465390700 
  112 7.608753185465390700 
  128 6.775325798288794665 
  144 2.821613463859220072 
  160 0.844869339208058956 
  176 0.844869339208058956 
  192 0.476172236987535302 
  208 0.450114190559240512 
  224 0.450114190559240512 
  240 0.450114190559240512 
  256 0.450114190559240512 
  272 0.450114190559240512 
  288 0.450114190559240512 
  304 0.450114190559240512 
  320 0.450114190559240512 
  336 0.450114190559240512 
  352 0.450114190559240512 
  368 0.450114190559240512 
  384 0.450114190559240512 
  400 0.450114190559240512 
  416 0.450114190559240512 
  432 0.450114190559240512 
  448 0.450114190559240512 
  464 0.450114190559240512 
  480 0.450114190559240512 
  496 0.450114190559240512 
  512 0.450114190559240512 
  528 0.450114190559240512 
  544 0.450114190559240512 
  560 0.450114190559240512 
  576 0.450114190559240512 
  592 0.450114190559240512 
  608 0.450114190559240512 
  624 0.450114190559240512 
  640 0.450114190559240512 
  656 0.450114190559240512 
  672 0.450114190559240512 
  688 0.450114190559240512 
  704 0.450114190559240512 
  720 0.450114190559240512 
  736 0.450114190559240512 
  752 0.450114190559240512 
  768 0.450114190559240512 
  784 0.450114190559240512 
  800 0.450114190559240512 
  816 0.450114190559240512 
  832 0.450114190559240512 
  848 0.450114190559240512 
  864 0.450114190559240512 
  880 0.450114190559240512 
  896 0.450114190559240512 
  912 0.450114190559240512 
  928 0.450114190559240512 
  944 0.450114190559240512 
  960 0.450114190559240512 
  976 0.450114190559240512 
  992 0.450114190559240512 
 1008 0.450114190559240512 
 1024 0.450114190559240512 
 1040 0.450114190559240512 
 1056 0.450114190559240512 
 1072 0.450114190559240512 
 1088 0.450114190559240512 
 1104 0.450114190559240512 
 1120 0.450114190559240512 
 1136 0.450114190559240512 
 1152 0.450114190559240512 
 1168 0.450114190559240512 
 1184 0.450114190559240512 
 1200 0.450114190559240512 
 1216 0.450114190559240512 
 1232 0.450114190559240512 
 1248 0.450114190559240512 
 1264 0.450114190559240512 
 1280 0.450114190559240512 
 1296 0.450114190559240512 
 1312 0.450114190559240512 
 1328 0.450114190559240512 
 1344 0.450114190559240512 
 1360 0.450114190559240512 
 1376 0.450114190559240512 
 1392 0.450114190559240512 
 1408 0.450114190559240512 
 1424 0.450114190559240512 
 1440 0.450114190559240512 
 1456 0.450114190559240512 
 1472 0.450114190559240512 
 1488 0.450114190559240512 
 1504 0.450114190559240512 
 1520 0.450114190559240512 
 1536 0.450114190559240512 
 1552 0.450114190559240512 
 1568 0.450114190559240512 
 1584 0.450114190559240512 
 1600 0.450114190559240512 
 1616 0.450114190559240512 
 1632 0.450114190559240512 
 1648 0.450114190559240512 
 1664 0.450114190559240512 
 1680 0.450114190559240512 
 1696 0.450114190559240512 
 1712 0.450114190559240512 
 1728 0.450114190559240512 
 1744 0.450114190559240512 
 1760 0.450114190559240512 
 1776 0.450114190559240512 
 1792 0.450114190559240512 
 1808 0.450114190559240512 
 1824 0.450114190559240512 
 1840 0.450114190559240512 
 1856 0.450114190559240512 
 1872 0.450114190559240512 
 1888 0.450114190559240512 
 1904 0.450114190559240512 
 1920 0.450114190559240512 
 1936 0.450114190559240512 
 1952 0.450114190559240512 
 1968 0.450114190559240512 
 1984 0.450114190559240512 
 2000 0.450114190559240512 
 2016 0.450114190559240512 
 2032 0.450114190559240512 
 2048 0.450114190559240512 
 2064 0.450114190559240512 
 2080 0.450114190559240512 
 2096 0.450114190559240512 
 2112 0.450114190559240512 
 2128 0.450114190559240512 
 2144 0.450114190559240512 
 2160 0.450114190559240512 
 2176 0.450114190559240512 
 2192 0.450114190559240512 
 2208 0.450114190559240512 
 2224 0.450114190559240512 
 2240 0.450114190559240512 
 2256 0.450114190559240512 
 2272 0.450114190559240512 
 2288 0.450114190559240512 
 2304 0.450114190559240512 
 2320 0.450114190559240512 
 2336 0.450114190559240512 
 2352 0.450114190559240512 
 2368 0.450114190559240512 
 2384 0.450114190559240512 
 2400 0.450114190559240512 
 2416 0.450114190559240512 
 2432 0.450114190559240512 
 2448 0.450114190559240512 
 2464 0.450114190559240512 
 2480 0.450114190559240512 
 2496 0.450114190559240512 
 2512 0.450114190559240512 
 2528 0.450114190559240512 
 2544 0.450114190559240512 
 2560 0.450114190559240512 
 2576 0.450114190559240512 
 2592 0.450114190559240512 
 2608 0.450114190559240512 
 2624 0.450114190559240512 
 2640 0.450114190559240512 
 2656 0.450114190559240512 
 2672 0.450114190559240512 
 2688 0.450114190559240512 
 2704 0.450114190559240512 
 2720 0.450114190559240512 
 2736 0.450114190559240512 
 2752 0.450114190559240512 
 2768 0.450114190559240512 
 2784 0.450114190559240512 
 2800 0.450114190559240512 
 2816 0.450114190559240512 
 2832 0.450114190559240512 
 2848 0.450114190559240512 
 2864 0.450114190559240512 
 2880 0.450114190559240512 
 2896 0.450114190559240512 
 2912 0.450114190559240512 
 2928 0.450114190559240512 
 2944 0.450114190559240512 
 2960 0.450114190559240512 
 2976 0.450114190559240512 
 2992 0.450114190559240512 
 3008 0.450114190559240512 
 5000 0.450114190559240512 


==> VK3NH3-61.dat <==
    1 7.608753185465390700 
   86 3.021980158249899517 
  116 1.005174844224146380 
  176 0.888995787231061763 
  191 0.549255296280172223 
  326 0.549255296280172223 
  371 0.549255296280172223 
  416 0.549255296280172223 
  446 0.549255296280172223 
  491 0.549255296280172223 
  521 0.549255296280172223 
 1139 0.549255296280172223 
 1245 0.549255296280172223 
 1964 0.501166684323475775 
 2132 0.501166684323475775 
 2887 0.501166684323475775 
 3344 0.501166684323475775 
 3552 0.501166684323475775 
 3683 0.501166684323475775 
 5000 0.501166684323475775 


==> VK3NH3-62.dat <==
    1 7.608753185465390700 
   24 1.685483824125725061 
   40 1.066446628613690439 
   54 0.468594624358939338 
   66 0.468594624358939338 
   88 0.468594624358939338 
  100 0.468594624358939338 
  120 0.468594624358939338 
  142 0.468594624358939338 
  328 0.468594624358939338 
  336 0.468594624358939338 
  340 0.468594624358939338 
  604 0.468594624358939338 
  674 0.468594624358939338 
  774 0.468594624358939338 
  832 0.468594624358939338 
 1124 0.468594624358939338 
 1616 0.468594624358939338 
 1736 0.468594624358939338 
 1784 0.468594624358939338 
 1876 0.468594624358939338 
 2534 0.468594624358939338 
 3250 0.468594624358939338 
 3286 0.441661217377224080 
 3370 0.433838690777933134 
 3398 0.433838690777933134 
 3436 0.433838690777933134 
 3572 0.433838690777933134 
 3726 0.433838690777933134 
 3756 0.433838690777933134 
 3776 0.433838690777933134 
 3878 0.433838690777933134 
 5000 0.433838690777933134 


==> VK3NH3-63.dat <==
   16 7.608753185465390700 
   32 7.608753185465390700 
   48 7.608753185465390700 
   64 7.608753185465390700 
   80 7.608753185465390700 
   96 7.608753185465390700 
  112 7.608753185465390700 
  128 6.782983985994616383 
  144 2.821959088660960013 
  160 0.845110078978066559 
  176 0.845110078978066559 
  192 0.476157550017891451 
  208 0.450121910376255374 
  224 0.450121910376255374 
  240 0.450121910376255374 
  256 0.450121910376255374 
  272 0.450121910376255374 
  288 0.450121910376255374 
  304 0.450121910376255374 
  320 0.450121910376255374 
  336 0.450121910376255374 
  352 0.450121910376255374 
  368 0.450121910376255374 
  384 0.450121910376255374 
  400 0.450121910376255374 
  416 0.450121910376255374 
  432 0.450121910376255374 
  448 0.450121910376255374 
  464 0.450121910376255374 
  480 0.450121910376255374 
  496 0.450121910376255374 
  512 0.450121910376255374 
  528 0.450121910376255374 
  544 0.450121910376255374 
  560 0.450121910376255374 
  576 0.450121910376255374 
  592 0.450121910376255374 
  608 0.450121910376255374 
  624 0.450121910376255374 
  640 0.450121910376255374 
  656 0.450121910376255374 
  672 0.450121910376255374 
  688 0.450121910376255374 
  704 0.450121910376255374 
  720 0.450121910376255374 
  736 0.450121910376255374 
  752 0.450121910376255374 
  768 0.450121910376255374 
  784 0.450121910376255374 
  800 0.450121910376255374 
  816 0.450121910376255374 
  832 0.450121910376255374 
  848 0.450121910376255374 
  864 0.450121910376255374 
  880 0.450121910376255374 
  896 0.450121910376255374 
  912 0.450121910376255374 
  928 0.450121910376255374 
  944 0.450121910376255374 
  960 0.450121910376255374 
  976 0.450121910376255374 
  992 0.450121910376255374 
 1008 0.450121910376255374 
 1024 0.450121910376255374 
 1040 0.450121910376255374 
 1056 0.450121910376255374 
 1072 0.450121910376255374 
 1088 0.450121910376255374 
 1104 0.450121910376255374 
 1120 0.450121910376255374 
 1136 0.450121910376255374 
 1152 0.450121910376255374 
 1168 0.450121910376255374 
 1184 0.450121910376255374 
 1200 0.450121910376255374 
 1216 0.450121910376255374 
 1232 0.450121910376255374 
 1248 0.450121910376255374 
 1264 0.450121910376255374 
 1280 0.450121910376255374 
 1296 0.450121910376255374 
 1312 0.450121910376255374 
 1328 0.450121910376255374 
 1344 0.450121910376255374 
 1360 0.450121910376255374 
 1376 0.450121910376255374 
 1392 0.450121910376255374 
 1408 0.450121910376255374 
 1424 0.450121910376255374 
 1440 0.450121910376255374 
 1456 0.450121910376255374 
 1472 0.450121910376255374 
 1488 0.450121910376255374 
 1504 0.450121910376255374 
 1520 0.450121910376255374 
 1536 0.450121910376255374 
 1552 0.450121910376255374 
 1568 0.450121910376255374 
 1584 0.450121910376255374 
 1600 0.450121910376255374 
 1616 0.450121910376255374 
 1632 0.450121910376255374 
 1648 0.450121910376255374 
 1664 0.450121910376255374 
 1680 0.450121910376255374 
 1696 0.450121910376255374 
 1712 0.450121910376255374 
 1728 0.450121910376255374 
 1744 0.450121910376255374 
 1760 0.450121910376255374 
 1776 0.450121910376255374 
 1792 0.450121910376255374 
 1808 0.450121910376255374 
 1824 0.450121910376255374 
 1840 0.450121910376255374 
 1856 0.450121910376255374 
 1872 0.450121910376255374 
 1888 0.450121910376255374 
 1904 0.450121910376255374 
 1920 0.450121910376255374 
 1936 0.450121910376255374 
 1952 0.450121910376255374 
 1968 0.450121910376255374 
 1984 0.450121910376255374 
 2000 0.450121910376255374 
 5000 0.450121910376255374 


==> VK3NH4-121.dat <==
    1 7.607747408299529113 
   86 3.021348364179443635 
  116 1.007597593609072195 
  176 0.889054140496013057 
  191 0.547243119521995891 
  326 0.547243119521995891 
  371 0.547243119521995891 
  416 0.547243119521995891 
  446 0.547243119521995891 
 1047 0.547243119521995891 
 1153 0.547243119521995891 
 1840 0.499746522821290284 
 2008 0.499746522821290284 
 2795 0.499746522821290284 
 3366 0.499746522821290284 
 3922 0.499746522821290284 
 4058 0.499746522821290284 
 4255 0.499746522821290284 
 4391 0.499746522821290284 
 4654 0.499746522821290284 
 4832 0.499746522821290284 
 5000 0.499746522821290284 


==> VK3NH4-122.dat <==
    1 7.607747408299529113 
   24 1.685696987062315078 
   40 1.063614121083157560 
   54 0.468829484243565686 
   66 0.468829484243565686 
   88 0.468829484243565686 
  100 0.468829484243565686 
  120 0.468829484243565686 
  142 0.468829484243565686 
  328 0.468829484243565686 
  336 0.468829484243565686 
  340 0.468829484243565686 
  604 0.468829484243565686 
  674 0.468829484243565686 
  774 0.468829484243565686 
  832 0.468829484243565686 
 1124 0.468829484243565686 
 1616 0.468829484243565686 
 1736 0.468829484243565686 
 1784 0.468829484243565686 
 1876 0.468829484243565686 
 2534 0.468829484243565686 
 3250 0.468829484243565686 
 3286 0.439736705169025188 
 3370 0.433421068750383887 
 3398 0.433421068750383887 
 3436 0.433421068750383887 
 3572 0.433421068750383887 
 3726 0.433421068750383887 
 3756 0.433421068750383887 
 3776 0.433421068750383887 
 3878 0.433421068750383887 
 5000 0.433421068750383887 


==> VK3NH4-123.dat <==
   23 7.607747408299529113 
   46 7.607747408299529113 
   69 7.607747408299529113 
   92 7.607747408299529113 
  115 7.607747408299529113 
  138 7.607747408299529113 
  161 7.607747408299529113 
  184 6.605170084103025196 
  207 2.910378975049380923 
  230 0.914223972053536116 
  253 0.914223972053536116 
  276 0.493301773206891059 
  299 0.464701660491026569 
  322 0.464701660491026569 
  345 0.464701660491026569 
  368 0.464701660491026569 
  391 0.464701660491026569 
  414 0.464701660491026569 
  437 0.464701660491026569 
  460 0.464701660491026569 
  483 0.464701660491026569 
  506 0.464701660491026569 
  529 0.464701660491026569 
  552 0.464701660491026569 
  575 0.464701660491026569 
  598 0.464701660491026569 
  621 0.464701660491026569 
  644 0.464701660491026569 
  667 0.464701660491026569 
  690 0.464701660491026569 
  713 0.464701660491026569 
  736 0.464701660491026569 
  759 0.464701660491026569 
  782 0.464701660491026569 
  805 0.464701660491026569 
  828 0.464701660491026569 
  851 0.464701660491026569 
  874 0.464701660491026569 
  897 0.464701660491026569 
  920 0.464701660491026569 
  943 0.464701660491026569 
  966 0.464701660491026569 
  989 0.464701660491026569 
 1012 0.464701660491026569 
 1035 0.464701660491026569 
 1058 0.464701660491026569 
 1081 0.464701660491026569 
 1104 0.464701660491026569 
 1127 0.464701660491026569 
 1150 0.464701660491026569 
 1173 0.464701660491026569 
 1196 0.464701660491026569 
 1219 0.464701660491026569 
 1242 0.464701660491026569 
 1265 0.464701660491026569 
 1288 0.464701660491026569 
 1311 0.464701660491026569 
 1334 0.464701660491026569 
 1357 0.464701660491026569 
 1380 0.464701660491026569 
 1403 0.464701660491026569 
 1426 0.464701660491026569 
 1449 0.464701660491026569 
 1472 0.464701660491026569 
 1495 0.464701660491026569 
 1518 0.464701660491026569 
 1541 0.464701660491026569 
 1564 0.464701660491026569 
 1587 0.464701660491026569 
 1610 0.464701660491026569 
 1633 0.464701660491026569 
 1656 0.464701660491026569 
 1679 0.464701660491026569 
 1702 0.464701660491026569 
 1725 0.464701660491026569 
 1748 0.464701660491026569 
 1771 0.464701660491026569 
 1794 0.464701660491026569 
 1817 0.464701660491026569 
 1840 0.464701660491026569 
 1863 0.464701660491026569 
 1886 0.464701660491026569 
 1909 0.464701660491026569 
 1932 0.464701660491026569 
 1955 0.464701660491026569 
 1978 0.464701660491026569 
 2001 0.464701660491026569 
 2024 0.464701660491026569 
 2047 0.464701660491026569 
 2070 0.464701660491026569 
 2093 0.464701660491026569 
 2116 0.464701660491026569 
 2139 0.464701660491026569 
 2162 0.464701660491026569 
 2185 0.464701660491026569 
 2208 0.464701660491026569 
 2231 0.464701660491026569 
 2254 0.464701660491026569 
 2277 0.464701660491026569 
 2300 0.464701660491026569 
 2323 0.464701660491026569 
 2346 0.464701660491026569 
 2369 0.464701660491026569 
 2392 0.464701660491026569 
 2415 0.464701660491026569 
 2438 0.464701660491026569 
 2461 0.464701660491026569 
 2484 0.464701660491026569 
 2507 0.464701660491026569 
 2530 0.464701660491026569 
 2553 0.464701660491026569 
 2576 0.464701660491026569 
 2599 0.464701660491026569 
 2622 0.464701660491026569 
 2645 0.464701660491026569 
 2668 0.464701660491026569 
 2691 0.464701660491026569 
 2714 0.464701660491026569 
 2737 0.464701660491026569 
 2760 0.464701660491026569 
 2783 0.464701660491026569 
 2806 0.464701660491026569 
 2829 0.464701660491026569 
 2852 0.464701660491026569 
 2875 0.464701660491026569 
 2898 0.464701660491026569 
 2921 0.464701660491026569 
 2944 0.464701660491026569 
 2967 0.464701660491026569 
 2990 0.464701660491026569 
 5000 0.464701660491026569 


==> VK5NH3-121.dat <==
    1 7.608753185465390700 
  178 2.831645650276729764 
  224 1.245197403231875555 
  293 0.628194309068119239 
  362 0.516889258988293410 
  431 0.516889258988293410 
  454 0.516889258988293410 
  523 0.516889258988293410 
  592 0.516889258988293410 
  753 0.516889258988293410 
  822 0.516889258988293410 
 1682 0.516889258988293410 
 1870 0.516889258988293410 
 2021 0.516889258988293410 
 2183 0.516889258988293410 
 2253 0.516889258988293410 
 2323 0.516889258988293410 
 2393 0.516889258988293410 
 2498 0.516889258988293410 
 3929 0.516889258988293410 
 5000 0.516889258988293410 


==> VK5NH3-122.dat <==
    1 7.608753185465390700 
   36 2.852934516708511392 
   60 1.366984066884652460 
   84 0.669595482860958047 
  106 0.629784692348114072 
  108 0.594458569180525975 
  132 0.594458569180525975 
  178 0.594458569180525975 
  202 0.594458569180525975 
  222 0.594458569180525975 
  530 0.594458569180525975 
  538 0.490064581578331215 
  572 0.463768760692151838 
  624 0.463768760692151838 
  672 0.463768760692151838 
  884 0.463768760692151838 
  906 0.463768760692151838 
  912 0.463768760692151838 
 1334 0.463768760692151838 
 1362 0.463768760692151838 
 2020 0.463768760692151838 
 2040 0.463768760692151838 
 2754 0.463768760692151838 
 2866 0.463768760692151838 
 2936 0.463768760692151838 
 2972 0.463768760692151838 
 3950 0.463768760692151838 
 4062 0.463768760692151838 
 4226 0.463768760692151838 
 4256 0.463768760692151838 
 4286 0.463768760692151838 
 4380 0.463768760692151838 
 4588 0.463768760692151838 
 4618 0.463768760692151838 
 5000 0.463768760692151838 


==> VK5NH3-123.dat <==
   20 7.608753185465390700 
   40 7.608753185465390700 
   60 7.608753185465390700 
   80 7.608753185465390700 
  100 7.608753185465390700 
  120 7.608753185465390700 
  140 7.608753185465390700 
  160 6.711994423775912821 
  180 2.771699892617547789 
  200 1.667371061592754167 
  220 1.302013520402180990 
  240 0.686594032692255607 
  260 0.545571975124252262 
  280 0.486505671238385895 
  300 0.446752505466103789 
  320 0.446752505466103789 
  340 0.446752505466103789 
  360 0.446752505466103789 
  380 0.446752505466103789 
  400 0.446752505466103789 
  420 0.446752505466103789 
  440 0.446752505466103789 
  460 0.446752505466103789 
  480 0.446752505466103789 
  500 0.446752505466103789 
  520 0.446752505466103789 
  540 0.446752505466103789 
  560 0.446752505466103789 
  580 0.446752505466103789 
  600 0.446752505466103789 
  620 0.446752505466103789 
  640 0.446752505466103789 
  660 0.446752505466103789 
  680 0.446752505466103789 
  700 0.446752505466103789 
  720 0.446752505466103789 
  740 0.446752505466103789 
  760 0.446752505466103789 
  780 0.446752505466103789 
  800 0.446752505466103789 
  820 0.446752505466103789 
  840 0.446752505466103789 
  860 0.446752505466103789 
  880 0.446752505466103789 
  900 0.446752505466103789 
  920 0.446752505466103789 
  940 0.446752505466103789 
  960 0.446752505466103789 
  980 0.446752505466103789 
 1000 0.446752505466103789 
 1020 0.446752505466103789 
 1040 0.446752505466103789 
 1060 0.446752505466103789 
 1080 0.446752505466103789 
 1100 0.446752505466103789 
 1120 0.446752505466103789 
 1140 0.446752505466103789 
 1160 0.446752505466103789 
 1180 0.446752505466103789 
 1200 0.446752505466103789 
 1220 0.446752505466103789 
 1240 0.446752505466103789 
 1260 0.446752505466103789 
 1280 0.446752505466103789 
 1300 0.446752505466103789 
 1320 0.446752505466103789 
 1340 0.446752505466103789 
 1360 0.446752505466103789 
 1380 0.446752505466103789 
 1400 0.446752505466103789 
 1420 0.446752505466103789 
 1440 0.446752505466103789 
 1460 0.446752505466103789 
 1480 0.446752505466103789 
 1500 0.446752505466103789 
 1520 0.446752505466103789 
 1540 0.446752505466103789 
 1560 0.446752505466103789 
 1580 0.446752505466103789 
 1600 0.446752505466103789 
 1620 0.446752505466103789 
 1640 0.446752505466103789 
 1660 0.446752505466103789 
 1680 0.446752505466103789 
 1700 0.446752505466103789 
 1720 0.446752505466103789 
 1740 0.446752505466103789 
 1760 0.446752505466103789 
 1780 0.446752505466103789 
 1800 0.446752505466103789 
 1820 0.446752505466103789 
 1840 0.446752505466103789 
 1860 0.446752505466103789 
 1880 0.446752505466103789 
 1900 0.446752505466103789 
 1920 0.446752505466103789 
 1940 0.446752505466103789 
 1960 0.446752505466103789 
 1980 0.446752505466103789 
 2000 0.446752505466103789 
 2020 0.446752505466103789 
 2040 0.446752505466103789 
 2060 0.446752505466103789 
 2080 0.446752505466103789 
 2100 0.446752505466103789 
 2120 0.446752505466103789 
 2140 0.446752505466103789 
 2160 0.446752505466103789 
 2180 0.446752505466103789 
 2200 0.446752505466103789 
 2220 0.446752505466103789 
 2240 0.446752505466103789 
 2260 0.446752505466103789 
 2280 0.446752505466103789 
 2300 0.446752505466103789 
 2320 0.446752505466103789 
 2340 0.446752505466103789 
 2360 0.446752505466103789 
 2380 0.446752505466103789 
 2400 0.446752505466103789 
 2420 0.446752505466103789 
 2440 0.446752505466103789 
 2460 0.446752505466103789 
 2480 0.446752505466103789 
 2500 0.446752505466103789 
 2520 0.446752505466103789 
 2540 0.446752505466103789 
 2560 0.446752505466103789 
 2580 0.446752505466103789 
 2600 0.446752505466103789 
 2620 0.446752505466103789 
 2640 0.446752505466103789 
 2660 0.446752505466103789 
 2680 0.446752505466103789 
 2700 0.446752505466103789 
 2720 0.446752505466103789 
 2740 0.446752505466103789 
 2760 0.446752505466103789 
 2780 0.446752505466103789 
 2800 0.446752505466103789 
 2820 0.446752505466103789 
 2840 0.446752505466103789 
 2860 0.446752505466103789 
 2880 0.446752505466103789 
 2900 0.446752505466103789 
 2920 0.446752505466103789 
 2940 0.446752505466103789 
 2960 0.446752505466103789 
 2980 0.446752505466103789 
 3000 0.446752505466103789 
 3020 0.446752505466103789 
 3040 0.446752505466103789 
 3060 0.446752505466103789 
 3080 0.446752505466103789 
 3100 0.446752505466103789 
 3120 0.446752505466103789 
 3140 0.446752505466103789 
 3160 0.446752505466103789 
 3180 0.446752505466103789 
 3200 0.446752505466103789 
 3220 0.446752505466103789 
 3240 0.446752505466103789 
 3260 0.446752505466103789 
 3280 0.446752505466103789 
 3300 0.446752505466103789 
 3320 0.446752505466103789 
 3340 0.446752505466103789 
 3360 0.446752505466103789 
 3380 0.446752505466103789 
 3400 0.446752505466103789 
 3420 0.446752505466103789 
 3440 0.446752505466103789 
 3460 0.446752505466103789 
 3480 0.446752505466103789 
 3500 0.446752505466103789 
 3520 0.446752505466103789 
 3540 0.446752505466103789 
 3560 0.446752505466103789 
 3580 0.446752505466103789 
 3600 0.446752505466103789 
 3620 0.446752505466103789 
 3640 0.446752505466103789 
 3660 0.446752505466103789 
 3680 0.446752505466103789 
 3700 0.446752505466103789 
 3720 0.446752505466103789 
 3740 0.446752505466103789 
 3760 0.446752505466103789 
 3780 0.446752505466103789 
 3800 0.446752505466103789 
 3820 0.446752505466103789 
 3840 0.446752505466103789 
 3860 0.446752505466103789 
 3880 0.446752505466103789 
 3900 0.446752505466103789 
 3920 0.446752505466103789 
 3940 0.446752505466103789 
 3960 0.446752505466103789 
 3980 0.446752505466103789 
 4000 0.446752505466103789 
 4020 0.446752505466103789 
 4040 0.446752505466103789 
 4060 0.446752505466103789 
 4080 0.446752505466103789 
 4100 0.446752505466103789 
 4120 0.446752505466103789 
 4140 0.446752505466103789 
 4160 0.446752505466103789 
 4180 0.446752505466103789 
 4200 0.446752505466103789 
 4220 0.446752505466103789 
 4240 0.446752505466103789 
 4260 0.446752505466103789 
 4280 0.446752505466103789 
 4300 0.446752505466103789 
 4320 0.446752505466103789 
 4340 0.446752505466103789 
 4360 0.446752505466103789 
 4380 0.446752505466103789 
 4400 0.446752505466103789 
 4420 0.446752505466103789 
 4440 0.446752505466103789 
 4460 0.446752505466103789 
 4480 0.446752505466103789 
 4500 0.446752505466103789 
 4520 0.446752505466103789 
 4540 0.446752505466103789 
 4560 0.446752505466103789 
 4580 0.446752505466103789 
 4600 0.446752505466103789 
 4620 0.446752505466103789 
 4640 0.446752505466103789 
 4660 0.446752505466103789 
 4680 0.446752505466103789 
 4700 0.446752505466103789 
 4720 0.446752505466103789 
 4740 0.446752505466103789 
 4760 0.446752505466103789 
 4780 0.446752505466103789 
 4800 0.446752505466103789 
 4820 0.446752505466103789 
 4840 0.446752505466103789 
 4860 0.446752505466103789 
 4880 0.446752505466103789 
 4900 0.446752505466103789 
 4920 0.446752505466103789 
 4940 0.446752505466103789 
 4960 0.446752505466103789 
 4980 0.446752505466103789 
 5000 0.446752505466103789 


==> VK5NH3-61.dat <==
    1 7.608753185465390700 
  178 2.832829996025195030 
  224 1.249364976120929338 
  293 0.630785508869543876 
  362 0.514870814362697438 
  454 0.514870814362697438 
  477 0.514870814362697438 
  500 0.514870814362697438 
  592 0.514870814362697438 
  638 0.514870814362697438 
  707 0.514870814362697438 
  776 0.514870814362697438 
  868 0.514870814362697438 
 1956 0.514870814362697438 
 2086 0.514870814362697438 
 2250 0.514870814362697438 
 3916 0.514870814362697438 
 4592 0.478645261358376095 
 5000 0.478645261358376095 


==> VK5NH3-62.dat <==
    1 7.608753185465390700 
   36 2.852934516708511392 
   60 1.366984066884652460 
   84 0.669595482860958047 
  106 0.629784692348114072 
  108 0.594458569180525975 
  132 0.594458569180525975 
  178 0.594458569180525975 
  202 0.594458569180525975 
  222 0.594458569180525975 
  530 0.594458569180525975 
  538 0.490064581578331215 
  572 0.463768760692151838 
  624 0.463768760692151838 
  672 0.463768760692151838 
  884 0.463768760692151838 
  906 0.463768760692151838 
  912 0.463768760692151838 
 1334 0.463768760692151838 
 1362 0.463768760692151838 
 2020 0.463768760692151838 
 2040 0.463768760692151838 
 2754 0.463768760692151838 
 2866 0.463768760692151838 
 2936 0.463768760692151838 
 2972 0.463768760692151838 
 3950 0.463768760692151838 
 4062 0.463768760692151838 
 4226 0.463768760692151838 
 4256 0.463768760692151838 
 4286 0.463768760692151838 
 4380 0.463768760692151838 
 4588 0.463768760692151838 
 4618 0.463768760692151838 
 5000 0.463768760692151838 


==> VK5NH3-63.dat <==
   20 7.608753185465390700 
   40 7.608753185465390700 
   60 7.608753185465390700 
   80 7.608753185465390700 
  100 7.608753185465390700 
  120 7.608753185465390700 
  140 7.608753185465390700 
  160 6.719714973590724227 
  180 2.772922527960525851 
  200 1.667927229814416989 
  220 1.302503971856242337 
  240 0.686197170797724798 
  260 0.545023628895845214 
  280 0.486577989933175581 
  300 0.446874539745096055 
  320 0.446874539745096055 
  340 0.446874539745096055 
  360 0.446874539745096055 
  380 0.446874539745096055 
  400 0.446874539745096055 
  420 0.446874539745096055 
  440 0.446874539745096055 
  460 0.446874539745096055 
  480 0.446874539745096055 
  500 0.446874539745096055 
  520 0.446874539745096055 
  540 0.446874539745096055 
  560 0.446874539745096055 
  580 0.446874539745096055 
  600 0.446874539745096055 
  620 0.446874539745096055 
  640 0.446874539745096055 
  660 0.446874539745096055 
  680 0.446874539745096055 
  700 0.446874539745096055 
  720 0.446874539745096055 
  740 0.446874539745096055 
  760 0.446874539745096055 
  780 0.446874539745096055 
  800 0.446874539745096055 
  820 0.446874539745096055 
  840 0.446874539745096055 
  860 0.446874539745096055 
  880 0.446874539745096055 
  900 0.446874539745096055 
  920 0.446874539745096055 
  940 0.446874539745096055 
  960 0.446874539745096055 
  980 0.446874539745096055 
 1000 0.446874539745096055 
 1020 0.446874539745096055 
 1040 0.446874539745096055 
 1060 0.446874539745096055 
 1080 0.446874539745096055 
 1100 0.446874539745096055 
 1120 0.446874539745096055 
 1140 0.446874539745096055 
 1160 0.446874539745096055 
 1180 0.446874539745096055 
 1200 0.446874539745096055 
 1220 0.446874539745096055 
 1240 0.446874539745096055 
 1260 0.446874539745096055 
 1280 0.446874539745096055 
 1300 0.446874539745096055 
 1320 0.446874539745096055 
 1340 0.446874539745096055 
 1360 0.446874539745096055 
 1380 0.446874539745096055 
 1400 0.446874539745096055 
 1420 0.446874539745096055 
 1440 0.446874539745096055 
 1460 0.446874539745096055 
 1480 0.446874539745096055 
 1500 0.446874539745096055 
 1520 0.446874539745096055 
 1540 0.446874539745096055 
 1560 0.446874539745096055 
 1580 0.446874539745096055 
 1600 0.446874539745096055 
 1620 0.446874539745096055 
 1640 0.446874539745096055 
 1660 0.446874539745096055 
 1680 0.446874539745096055 
 1700 0.446874539745096055 
 1720 0.446874539745096055 
 1740 0.446874539745096055 
 1760 0.446874539745096055 
 1780 0.446874539745096055 
 1800 0.446874539745096055 
 1820 0.446874539745096055 
 1840 0.446874539745096055 
 1860 0.446874539745096055 
 1880 0.446874539745096055 
 1900 0.446874539745096055 
 1920 0.446874539745096055 
 1940 0.446874539745096055 
 1960 0.446874539745096055 
 1980 0.446874539745096055 
 2000 0.446874539745096055 
 5000 0.446874539745096055 


==> VK5NH4-121.dat <==
    1 7.607747408299529113 
  178 2.831231765185556970 
  224 1.237409507922142771 
  293 0.627225750608211507 
  362 0.515223277227118137 
  431 0.515223277227118137 
  454 0.515223277227118137 
  523 0.515223277227118137 
  592 0.515223277227118137 
  753 0.515223277227118137 
  822 0.515223277227118137 
 1682 0.515223277227118137 
 1870 0.515223277227118137 
 2021 0.515223277227118137 
 2183 0.515223277227118137 
 2253 0.515223277227118137 
 2323 0.515223277227118137 
 2393 0.515223277227118137 
 2498 0.515223277227118137 
 3929 0.515223277227118137 
 5000 0.515223277227118137 


==> VK5NH4-122.dat <==
    1 7.607747408299529113 
   36 2.852515238029859290 
   60 1.348789635089975736 
   84 0.667497372336456118 
  106 0.627805915706644235 
  108 0.592572506388206910 
  132 0.592572506388206910 
  178 0.592572506388206910 
  202 0.592572506388206910 
  222 0.592572506388206910 
  530 0.592572506388206910 
  538 0.489852310955420034 
  572 0.463620598875525813 
  624 0.463620598875525813 
  672 0.463620598875525813 
  884 0.463620598875525813 
  906 0.463620598875525813 
  912 0.463620598875525813 
 1334 0.463620598875525813 
 1362 0.463620598875525813 
 2020 0.463620598875525813 
 2040 0.463620598875525813 
 2754 0.463620598875525813 
 2866 0.463620598875525813 
 2936 0.463620598875525813 
 2972 0.463620598875525813 
 3950 0.463620598875525813 
 4062 0.463620598875525813 
 4226 0.463620598875525813 
 4256 0.463620598875525813 
 4286 0.463620598875525813 
 4380 0.463620598875525813 
 4588 0.463620598875525813 
 4618 0.463620598875525813 
 5000 0.463620598875525813 


==> VK5NH4-123.dat <==
   27 7.607747408299529113 
   54 7.607747408299529113 
   81 7.607747408299529113 
  108 7.607747408299529113 
  135 7.607747408299529113 
  162 7.607747408299529113 
  189 7.607747408299529113 
  216 6.545610436737230309 
  243 2.790493879023729029 
  270 1.709162186527074967 
  297 1.338552409944821608 
  324 0.641702669196763664 
  351 0.641702669196763664 
  378 0.514311543098284418 
  405 0.486343868642576949 
  432 0.486343868642576949 
  459 0.486343868642576949 
  486 0.486343868642576949 
  513 0.486343868642576949 
  540 0.486343868642576949 
  567 0.486343868642576949 
  594 0.486343868642576949 
  621 0.486343868642576949 
  648 0.486343868642576949 
  675 0.486343868642576949 
  702 0.486343868642576949 
  729 0.486343868642576949 
  756 0.486343868642576949 
  783 0.486343868642576949 
  810 0.486343868642576949 
  837 0.486343868642576949 
  864 0.486343868642576949 
  891 0.486343868642576949 
  918 0.486343868642576949 
  945 0.486343868642576949 
  972 0.486343868642576949 
  999 0.486343868642576949 
 1026 0.486343868642576949 
 1053 0.486343868642576949 
 1080 0.486343868642576949 
 1107 0.486343868642576949 
 1134 0.486343868642576949 
 1161 0.486343868642576949 
 1188 0.486343868642576949 
 1215 0.486343868642576949 
 1242 0.486343868642576949 
 1269 0.486343868642576949 
 1296 0.486343868642576949 
 1323 0.486343868642576949 
 1350 0.486343868642576949 
 1377 0.486343868642576949 
 1404 0.486343868642576949 
 1431 0.486343868642576949 
 1458 0.486343868642576949 
 1485 0.486343868642576949 
 1512 0.486343868642576949 
 1539 0.486343868642576949 
 1566 0.486343868642576949 
 1593 0.486343868642576949 
 1620 0.486343868642576949 
 1647 0.486343868642576949 
 1674 0.486343868642576949 
 1701 0.486343868642576949 
 1728 0.486343868642576949 
 1755 0.486343868642576949 
 1782 0.486343868642576949 
 1809 0.486343868642576949 
 1836 0.486343868642576949 
 1863 0.486343868642576949 
 1890 0.486343868642576949 
 1917 0.486343868642576949 
 1944 0.486343868642576949 
 1971 0.486343868642576949 
 1998 0.486343868642576949 
 2025 0.486343868642576949 
 2052 0.486343868642576949 
 2079 0.486343868642576949 
 2106 0.486343868642576949 
 2133 0.486343868642576949 
 2160 0.486343868642576949 
 2187 0.486343868642576949 
 2214 0.486343868642576949 
 2241 0.486343868642576949 
 2268 0.486343868642576949 
 2295 0.486343868642576949 
 2322 0.486343868642576949 
 2349 0.486343868642576949 
 2376 0.486343868642576949 
 2403 0.486343868642576949 
 2430 0.486343868642576949 
 2457 0.486343868642576949 
 2484 0.486343868642576949 
 2511 0.486343868642576949 
 2538 0.486343868642576949 
 2565 0.486343868642576949 
 2592 0.486343868642576949 
 2619 0.486343868642576949 
 2646 0.486343868642576949 
 2673 0.486343868642576949 
 2700 0.486343868642576949 
 2727 0.486343868642576949 
 2754 0.486343868642576949 
 2781 0.486343868642576949 
 2808 0.486343868642576949 
 2835 0.486343868642576949 
 2862 0.486343868642576949 
 2889 0.486343868642576949 
 2916 0.486343868642576949 
 2943 0.486343868642576949 
 2970 0.486343868642576949 
 2997 0.486343868642576949 
 3024 0.486343868642576949 
 3051 0.486343868642576949 
 3078 0.486343868642576949 
 3105 0.486343868642576949 
 3132 0.486343868642576949 
 3159 0.486343868642576949 
 3186 0.486343868642576949 
 3213 0.486343868642576949 
 3240 0.486343868642576949 
 3267 0.486343868642576949 
 3294 0.486343868642576949 
 3321 0.486343868642576949 
 3348 0.486343868642576949 
 3375 0.486343868642576949 
 3402 0.486343868642576949 
 3429 0.486343868642576949 
 3456 0.486343868642576949 
 3483 0.486343868642576949 
 3510 0.486343868642576949 
 3537 0.486343868642576949 
 3564 0.486343868642576949 
 3591 0.486343868642576949 
 3618 0.486343868642576949 
 3645 0.486343868642576949 
 3672 0.486343868642576949 
 3699 0.486343868642576949 
 3726 0.486343868642576949 
 3753 0.486343868642576949 
 3780 0.486343868642576949 
 3807 0.486343868642576949 
 3834 0.486343868642576949 
 3861 0.486343868642576949 
 3888 0.486343868642576949 
 3915 0.486343868642576949 
 3942 0.486343868642576949 
 3969 0.486343868642576949 
 3996 0.486343868642576949 
 4023 0.486343868642576949 
 4050 0.486343868642576949 
 4077 0.486343868642576949 
 4104 0.486343868642576949 
 4131 0.486343868642576949 
 4158 0.486343868642576949 
 4185 0.486343868642576949 
 4212 0.486343868642576949 
 4239 0.486343868642576949 
 4266 0.486343868642576949 
 4293 0.486343868642576949 
 4320 0.486343868642576949 
 4347 0.486343868642576949 
 4374 0.486343868642576949 
 4401 0.486343868642576949 
 4428 0.486343868642576949 
 4455 0.486343868642576949 
 4482 0.486343868642576949 
 4509 0.486343868642576949 
 4536 0.486343868642576949 
 4563 0.486343868642576949 
 4590 0.486343868642576949 
 4617 0.486343868642576949 
 4644 0.486343868642576949 
 4671 0.486343868642576949 
 4698 0.486343868642576949 
 4725 0.486343868642576949 
 4752 0.486343868642576949 
 4779 0.486343868642576949 
 4806 0.486343868642576949 
 4833 0.486343868642576949 
 4860 0.486343868642576949 
 4887 0.486343868642576949 
 4914 0.486343868642576949 
 4941 0.486343868642576949 
 4968 0.486343868642576949 
 4995 0.486343868642576949 
 5000 0.486343868642576949 

